Connectivity Maintenance: Global and Optimized approach through Control Barrier Functions

Connectivity maintenance is an essential aspect to consider while controlling a multi-robot system. In general, a multi-robot system should be connected to obtain a certain common objective. Connectivity must be kept regardless of the control strategy or the objective of the multi-robot system. Two main methods exist for connectivity maintenance: keep the initial connections (local connectivity) or allow modifications to the initial connections, but always keeping the overall system connected (global connectivity). In this paper we present a method that allows, at the same time, to maintain global connectivity and to implement the desired control strategy (e.g., consensus, formation control, coverage), all in an optimized fashion. For this purpose, we defined and implemented a Control Barrier Function that can incorporate constraints and objectives. We provide a mathematical proof of the method, and we demonstrate its versatility with simulations of different applications.

==> data/consensus_distance.csv <==
3.9892,6.3119,7.9892,6.3119,3.9958,6.3182,7.9958,6.3182,3.9892,2.8232,4,2.8231,7.985,10.182,11.985,10.182,6.3119,2.8232,2.8231,3.985,10.182,12.63,14.126,11.985,7.9892,4,2.8231,2.8231,11.985,14.126,15.985,14.126,6.3119,2.8231,3.985,2.8231,10.182,11.985,14.126,12.63,3.9958,7.985,10.182,11.985,10.182,2.823,4,2.8233,6.3182,10.182,12.63,14.126,11.985,2.823,2.8232,3.985,7.9958,11.985,14.126,15.985,14.126,4,2.8232,2.8231,6.3182,10.182,11.985,14.126,12.63,2.8233,3.985,2.8231,0
3.741,6.0054,7.7409,6.001,3.7691,6.0279,7.7691,6.0323,3.741,2.6563,4,2.6653,7.51,9.6718,11.51,9.6693,6.0054,2.6563,2.6657,3.51,9.6696,12.033,13.624,11.51,7.7409,4,2.6657,2.656,11.51,13.623,15.51,13.624,6.001,2.6653,3.51,2.656,9.6716,11.51,13.623,12.033,3.7691,7.51,9.6696,11.51,9.6716,2.6644,4,2.6572,6.0279,9.6718,12.033,13.623,11.51,2.6644,2.6563,3.51,7.7691,11.51,13.624,15.51,13.623,4,2.6563,2.6654,6.0323,9.6693,11.51,13.624,12.033,2.6572,3.51,2.6654,0.5
3.5102,5.712,7.5102,5.712,3.4998,5.702,7.4998,5.702,3.5102,2.5038,4,2.5022,7.01,9.1346,11.01,9.135,5.712,2.5038,2.5028,3.01,9.1355,11.414,13.097,11.01,7.5102,4,2.5028,2.5032,11.01,13.097,15.01,13.097,5.712,2.5022,3.01,2.5032,9.1342,11.01,13.097,11.414,3.4998,7.01,9.1355,11.01,9.1342,2.5007,4,2.5053,5.702,9.1346,11.414,13.097,11.01,2.5007,2.5037,3.01,7.4998,11.01,13.097,15.01,13.097,4,2.5037,2.5023,5.702,9.135,11.01,13.097,11.414,2.5053,3.01,2.5023,1
3.2645,5.4137,7.2645,5.4103,3.2455,5.3918,7.2455,5.3953,3.2645,2.3582,4,2.3641,6.51,8.6029,10.51,8.6012,5.4137,2.3582,2.3648,2.51,8.6018,10.806,12.573,10.51,7.2645,4,2.3648,2.3575,10.51,12.572,14.51,12.573,5.4103,2.3641,2.51,2.3575,8.6023,10.51,12.572,10.806,3.2455,6.51,8.6018,10.51,8.6023,2.3621,4,2.3602,5.3918,8.6029,10.806,12.572,10.51,2.3621,2.3581,2.51,7.2455,10.51,12.573,14.51,12.572,4,2.3581,2.3643,5.3953,8.6012,10.51,12.573,10.806,2.3602,2.51,2.3643,1.5
3.0037,5.1037,7.0037,5.1037,3.0063,5.1061,7.0063,5.1061,3.0037,2.2395,4,2.2372,6.01,8.0725,10.01,8.0731,5.1037,2.2395,2.238,2.01,8.0738,10.21,12.052,10.01,7.0037,4,2.238,2.2386,10.01,12.052,14.01,12.052,5.1037,2.2372,2.01,2.2386,8.0719,10.01,12.052,10.21,3.0063,6.01,8.0738,10.01,8.0719,2.2349,4,2.2417,5.1061,8.0725,10.21,12.052,10.01,2.2349,2.2393,2.01,7.0063,10.01,12.052,14.01,12.052,4,2.2393,2.2373,5.1061,8.0731,10.01,12.052,10.21,2.2417,2.01,2.2373,2
2.758,4.8416,6.758,4.8356,2.752,4.8323,6.752,4.833,2.758,2.1866,4,2.1829,5.51,7.5625,9.51,7.5601,4.8416,2.1866,2.191,1.7584,7.5626,9.6739,11.545,9.51,6.758,4,2.191,2.1785,9.51,11.543,13.51,11.544,4.8356,2.1829,1.7584,2.1785,7.56,9.51,11.542,9.6686,2.752,5.51,7.5626,9.51,7.56,2.1863,4,2.1833,4.8323,7.5625,9.6739,11.543,9.51,2.1863,2.1851,1.7586,6.752,9.51,11.545,13.51,11.542,4,2.1851,2.1844,4.833,7.5601,9.51,11.544,9.6686,2.1833,1.7586,2.1844,2.5
2.5021,4.6218,6.501,4.6118,2.509,4.6254,6.509,4.6238,2.5021,2.2131,3.9989,2.1989,5.0111,7.1009,9.0112,7.0971,4.6218,2.2131,2.1505,1.6992,7.1009,9.2471,11.082,9.0828,6.501,3.9989,2.1505,2.1279,9.01,11.08,13.01,11.079,4.6118,2.1989,1.6992,2.1279,7.0951,9.0848,11.077,9.2356,2.509,5.0111,7.1009,9.01,7.0951,2.2085,4,2.2055,4.6254,7.1009,9.2471,11.08,9.0848,2.2085,2.1342,1.6996,6.509,9.0112,11.082,13.01,11.077,4,2.1342,2.1442,4.6238,7.0971,9.0828,11.079,9.2356,2.2055,1.6996,2.1442,3
2.3198,4.5255,6.2533,4.5219,2.3197,4.531,6.2567,4.5223,2.3198,2.2866,3.9335,2.2818,4.6394,6.8249,8.5765,6.8153,4.5255,2.2866,1.9968,1.669,6.8181,9.0565,10.736,8.8906,6.2533,3.9335,1.9968,1.9844,8.573,10.739,12.51,10.731,4.5219,2.2818,1.669,1.9844,6.8159,8.8997,10.734,9.0443,2.3197,4.6394,6.8181,8.573,6.8159,2.2913,3.937,2.283,4.531,6.8249,9.0565,10.739,8.8997,2.2913,1.9855,1.6692,6.2567,8.5765,10.736,12.51,10.734,3.937,1.9855,1.9965,4.5223,6.8153,8.8906,10.731,9.0443,2.283,1.6692,1.9965,3.5
2.2682,4.3611,5.9888,4.3604,2.2908,4.4228,6.0213,4.3815,2.2682,2.1771,3.7206,2.1753,4.559,6.6642,8.2895,6.6234,4.3611,2.1771,1.8988,1.6496,6.6248,8.7839,10.337,8.5863,5.9888,3.7206,1.8988,1.8923,8.2795,10.366,12.01,10.326,4.3604,2.1753,1.6496,1.8923,6.6239,8.6263,10.336,8.7419,2.2908,4.559,6.6248,8.2795,6.6239,2.2143,3.7305,2.1744,4.4228,6.6642,8.7839,10.366,8.6263,2.2143,1.8686,1.6498,6.0213,8.2895,10.337,12.01,10.336,3.7305,1.8686,1.905,4.3815,6.6234,8.5863,10.326,8.7419,2.1744,1.6498,1.905,4
2.386,4.1006,5.701,4.1045,2.4509,4.3153,5.8091,4.1832,2.386,1.8274,3.3151,1.8276,4.8368,6.6711,8.195,6.5424,4.1006,1.8274,1.8714,1.6357,6.523,8.4159,9.8643,8.1265,5.701,3.3151,1.8714,1.8671,8.1519,9.9688,11.51,9.841,4.1045,1.8276,1.6357,1.8671,6.5222,8.2544,9.8621,8.2877,2.4509,4.8368,6.523,8.1519,6.5222,1.9626,3.3582,1.8437,4.3153,6.6711,8.4159,9.9688,8.2544,1.9626,1.7706,1.6361,5.8091,8.195,9.8643,11.51,9.8621,3.3582,1.7706,1.8906,4.1832,6.5424,8.1265,9.841,8.2877,1.8437,1.6361,1.8906,4.5
2.3644,3.9692,5.429,3.9707,2.5251,4.1857,5.5952,4.1132,2.3644,1.7248,3.0646,1.7249,4.8893,6.5199,7.9597,6.4494,3.9692,1.7248,1.745,1.6252,6.4671,8.1549,9.5158,7.9208,5.429,3.0646,1.745,1.7429,7.9538,9.5676,11.024,9.4981,3.9707,1.7249,1.6252,1.7429,6.4569,7.9894,9.516,8.0837,2.5251,4.8893,6.4671,7.9538,6.4569,1.7615,3.0709,1.7296,4.1857,6.5199,8.1549,9.5676,7.9894,1.7615,1.7039,1.6256,5.5952,7.9597,9.5158,11.024,9.516,3.0709,1.7039,1.7537,4.1132,6.4494,7.9208,9.4981,8.0837,1.7296,1.6256,1.7537,5
2.0392,3.6082,5.0033,3.6069,2.6319,4.2224,5.5973,4.1735,2.0392,1.6834,2.9641,1.6834,4.6711,6.2359,7.6365,6.187,3.6082,1.6834,1.6935,1.6168,6.2056,7.8296,9.1486,7.6122,5.0033,2.9641,1.6935,1.6925,7.6351,9.1824,10.601,9.1345,3.6069,1.6834,1.6168,1.6925,6.1955,7.6583,9.1492,7.7794,2.6319,4.6711,6.2056,7.6351,6.1955,1.701,2.9659,1.6859,4.2224,6.2359,7.8296,9.1824,7.6583,1.701,1.6718,1.6171,5.5973,7.6365,9.1486,10.601,9.1492,2.9659,1.6718,1.6976,4.1735,6.187,7.6122,9.1345,7.7794,1.6859,1.6171,1.6976,5.5
1.765,3.3201,4.6619,3.3077,2.6683,4.2234,5.5814,4.1885,1.765,1.6591,2.8971,1.6604,4.4333,5.9686,7.3462,5.9269,3.3201,1.6591,1.6672,1.6211,5.9442,7.54,8.8335,7.3246,4.6619,2.8971,1.6672,1.653,7.3301,8.8448,10.243,8.8087,3.3077,1.6604,1.6211,1.653,5.93,7.3577,8.8301,7.4941,2.6683,4.4333,5.9442,7.3301,5.93,1.6726,2.9134,1.6632,4.2234,5.9686,7.54,8.8448,7.3577,1.6726,1.6541,1.6132,5.5814,7.3462,8.8335,10.243,8.8301,2.9134,1.6541,1.6705,4.1885,5.9269,7.3246,8.8087,7.4941,1.6632,1.6132,1.6705,6
1.7025,3.2436,4.5653,3.2282,2.5058,4.0404,5.3806,4.0123,1.7025,1.6426,2.8631,1.6436,4.2083,5.7225,7.0829,5.6867,3.2436,1.6426,1.6484,1.6135,5.7051,7.281,8.5556,7.0672,4.5653,2.8631,1.6484,1.6383,7.071,8.5634,9.9459,8.5336,3.2282,1.6436,1.6135,1.6383,5.6888,7.091,8.5493,7.2388,2.5058,4.2083,5.7051,7.071,5.6888,1.652,2.875,1.6456,4.0404,5.7225,7.281,8.5634,7.091,1.652,1.639,1.6069,5.3806,7.0829,8.5556,9.9459,8.5493,2.875,1.639,1.6506,4.0123,5.6867,7.0672,8.5336,7.2388,1.6456,1.6069,1.6506,6.5
1.6709,3.201,4.5091,3.1843,2.2291,3.7527,5.0767,3.7298,1.6709,1.6305,2.8384,1.6312,3.8999,5.4008,6.7474,5.3695,3.201,1.6305,1.6348,1.6072,5.388,6.952,8.2101,6.7359,4.5091,2.8384,1.6348,1.6272,6.7381,8.2151,9.5857,8.1904,3.1843,1.6312,1.6072,1.6272,5.3706,6.7528,8.2018,6.9132,2.2291,3.8999,5.388,6.7381,5.3706,1.6375,2.8478,1.6327,3.7527,5.4008,6.952,8.2151,6.7528,1.6375,1.6278,1.6016,5.0767,6.7474,8.2101,9.5857,8.2018,2.8478,1.6278,1.6365,3.7298,5.3695,6.7359,8.1904,6.9132,1.6327,1.6016,1.6365,7
1.6507,3.169,4.4679,3.1566,1.8339,3.3578,4.6584,3.331,1.6507,1.6216,2.8173,1.6225,3.4846,4.9783,6.309,4.947,3.169,1.6216,1.6265,1.6112,4.9681,6.5266,7.7634,6.2976,4.4679,2.8173,1.6265,1.6204,6.3016,7.7681,9.1263,7.7442,3.1566,1.6225,1.6112,1.6204,4.9482,6.3124,7.7542,6.4874,1.8339,3.4846,4.9681,6.3016,4.9482,1.6263,2.8249,1.6244,3.3578,4.9783,6.5266,7.7681,6.3124,1.6263,1.6209,1.6065,4.6584,6.309,7.7634,9.1263,7.7542,2.8249,1.6209,1.6279,3.331,4.947,6.2976,7.7442,6.4874,1.6244,1.6065,1.6279,7.5
1.6356,3.1081,4.4195,3.16,1.6241,3.189,4.3953,3.036,1.6356,1.616,2.7855,1.6174,3.2428,4.7462,6.0259,4.659,3.1081,1.616,1.6271,1.6566,4.7277,6.2914,7.4651,5.9887,4.4195,2.7855,1.6271,1.6213,6.0268,7.4979,8.8113,7.4229,3.16,1.6174,1.6566,1.6213,4.6797,6.0463,7.4556,6.1906,1.6241,3.2428,4.7277,6.0268,4.6797,1.6161,2.7875,1.6189,3.189,4.7462,6.2914,7.4979,6.0463,1.6161,1.6215,1.6556,4.3953,6.0259,7.4651,8.8113,7.4556,2.7875,1.6215,1.6277,3.036,4.659,5.9887,7.4229,6.1906,1.6189,1.6556,1.6277,8
1.5867,2.9899,4.3467,3.1491,1.5743,3.1703,4.2928,2.8798,1.5867,1.6093,2.7774,1.6105,3.0859,4.6097,5.853,4.4664,2.9899,1.6093,1.6184,1.6409,4.5614,6.139,7.263,5.7669,4.3467,2.7774,1.6184,1.6137,5.8626,7.3624,8.6296,7.2119,3.1491,1.6105,1.6409,1.6137,4.5291,5.9311,7.3049,6.0086,1.5743,3.0859,4.5614,5.8626,4.5291,1.6095,2.7792,1.6118,3.1703,4.6097,6.139,7.3624,5.9311,1.6095,1.614,1.6403,4.2928,5.853,7.263,8.6296,7.3049,2.7792,1.614,1.619,2.8798,4.4664,5.7669,7.2119,6.0086,1.6118,1.6403,1.619,8.5
1.5721,2.7949,4.2387,3.1748,1.5771,3.1736,4.1258,2.6231,1.5721,1.6039,2.7703,1.6049,2.8417,4.3985,5.578,4.1561,2.7949,1.6039,1.6115,1.6295,4.2953,5.8925,6.9193,5.386,4.2387,2.7703,1.6115,1.6076,5.6119,7.1603,8.3347,6.8617,3.1748,1.6049,1.6295,1.6076,4.308,5.7723,7.0788,5.7242,1.5771,2.8417,4.2953,5.6119,4.308,1.6043,2.7721,1.6062,3.1736,4.3985,5.8925,7.1603,5.7723,1.6043,1.608,1.6292,4.1258,5.578,6.9193,8.3347,7.0788,2.7721,1.608,1.6123,2.6231,4.1561,5.386,6.8617,5.7242,1.6062,1.6292,1.6123,9
1.5739,2.5729,4.0823,3.16,1.5797,3.099,3.8743,2.3143,1.5739,1.5992,2.7636,1.6001,2.4588,4.034,5.1639,3.726,2.5729,1.5992,1.6057,1.6204,3.9005,5.5002,6.4413,4.8862,4.0823,2.7636,1.6057,1.6024,5.2214,6.7958,7.891,6.3843,3.16,1.6001,1.6204,1.6024,3.9432,5.4446,6.6982,5.3108,1.5797,2.4588,3.9005,5.2214,3.9432,1.5996,2.7654,1.6013,3.099,4.034,5.5002,6.7958,5.4446,1.5996,1.6028,1.6203,3.8743,5.1639,6.4413,7.891,6.6982,2.7654,1.6028,1.6064,2.3143,3.726,4.8862,6.3843,5.3108,1.6013,1.6203,1.6064,9.5
1.5747,2.3815,3.9254,3.1129,1.5817,2.9812,3.6048,2.0186,1.5747,1.5949,2.7573,1.5957,1.9953,3.5766,4.6832,3.2531,2.3815,1.5949,1.6006,1.6129,3.456,5.0489,5.9453,4.3865,3.9254,2.7573,1.6006,1.5977,4.7523,6.3314,7.3966,5.8856,3.1129,1.5957,1.6129,1.5977,3.4773,4.9843,6.224,4.8412,1.5817,1.9953,3.456,4.7523,3.4773,1.5953,2.7589,1.5968,2.9812,3.5766,5.0489,6.3314,4.9843,1.5953,1.5981,1.6129,3.6048,4.6832,5.9453,7.3966,6.224,2.7589,1.5981,1.6012,2.0186,3.2531,4.3865,5.8856,4.8412,1.5968,1.6129,1.6012,10
1.5735,2.1992,3.7647,3.0485,1.5809,2.8586,3.368,1.7738,1.5735,1.592,2.7532,1.5928,1.7584,3.3481,4.4045,2.9586,2.1992,1.592,1.597,1.6076,3.1899,4.757,5.5386,3.9595,3.7647,2.7532,1.597,1.5945,4.507,6.0989,7.0434,5.4927,3.0485,1.5928,1.6076,1.5945,3.2722,4.821,5.9822,4.551,1.5809,1.7584,3.1899,4.507,3.2722,1.5922,2.7541,1.5934,2.8586,3.3481,4.757,6.0989,4.821,1.5922,1.5946,1.6073,3.368,4.4045,5.5386,7.0434,5.9822,2.7541,1.5946,1.5973,1.7738,2.9586,3.9595,5.4927,4.551,1.5934,1.6073,1.5973,10.5
1.5725,1.85,3.4396,2.8924,1.5789,2.8191,3.2993,1.7066,1.5725,1.5912,2.7521,1.5918,1.7001,3.2887,4.3313,2.8832,1.85,1.5912,1.5956,1.6052,2.9723,4.488,5.1465,3.5559,3.4396,2.7521,1.5956,1.5934,4.3846,5.9569,6.726,5.1411,2.8924,1.5918,1.6052,1.5934,3.2802,4.8606,5.9137,4.4239,1.5789,1.7001,2.9723,4.3846,3.2802,1.5897,2.7502,1.5907,2.8191,3.2887,4.488,5.9569,4.8606,1.5897,1.5918,1.6028,3.2993,4.3313,5.1465,6.726,5.9137,2.7502,1.5918,1.5942,1.7066,2.8832,3.5559,5.1411,4.4239,1.5907,1.6028,1.5942,11
1.5709,1.7311,3.3209,2.8271,1.5767,2.7971,3.2631,1.6734,1.5709,1.5881,2.7473,1.5887,1.6695,3.2556,4.2911,2.8442,1.7311,1.5881,1.5921,1.6004,2.8844,4.3753,4.9937,3.4044,3.3209,2.7473,1.5921,1.5901,4.3175,5.8716,6.5806,4.9934,2.8271,1.5887,1.6004,1.5901,3.255,4.8382,5.8525,4.3491,1.5767,1.6695,2.8844,4.3175,3.255,1.5866,2.7453,1.5875,2.7971,3.2556,4.3753,5.8716,4.8382,1.5866,1.5885,1.5982,3.2631,4.2911,4.9937,6.5806,5.8525,2.7453,1.5885,1.5906,1.6734,2.8442,3.4044,4.9934,4.3491,1.5875,1.5982,1.5906,11.5
1.5693,1.6866,3.274,2.7996,1.5747,2.7821,3.2393,1.6525,1.5693,1.5851,2.7426,1.5857,1.6499,3.2333,4.2642,2.8191,1.6866,1.5851,1.5887,1.596,2.8452,4.3237,4.9258,3.3392,3.274,2.7426,1.5887,1.5869,4.2821,5.8264,6.5118,4.9262,2.7996,1.5857,1.596,1.5869,3.234,4.8158,5.8142,4.3076,1.5747,1.6499,2.8452,4.2821,3.234,1.5837,2.7407,1.5846,2.7821,3.2333,4.3237,5.8264,4.8158,1.5837,1.5854,1.5941,3.2393,4.2642,4.9258,6.5118,5.8142,2.7407,1.5854,1.5874,1.6525,2.8191,3.3392,4.9262,4.3076,1.5846,1.5941,1.5874,12
1.5679,1.6612,3.2459,2.7825,1.5728,2.7708,3.2219,1.6379,1.5679,1.5824,2.7382,1.5829,1.636,3.2169,4.2443,2.801,1.6612,1.5824,1.5856,1.5921,2.8205,4.2907,4.883,3.2991,3.2459,2.7382,1.5856,1.584,4.258,5.7954,6.467,4.8837,2.7825,1.5829,1.5921,1.584,3.2179,4.7978,5.7864,4.2792,1.5728,1.636,2.8205,4.258,3.2179,1.5811,2.7365,1.5819,2.7708,3.2169,4.2907,5.7954,4.7978,1.5811,1.5827,1.5904,3.2219,4.2443,4.883,6.467,5.7864,2.7365,1.5827,1.5844,1.6379,2.801,3.2991,4.8837,4.2792,1.5819,1.5904,1.5844,12.5
1.5665,1.6442,3.2264,2.7702,1.5711,2.7618,3.2083,1.6269,1.5665,1.5799,2.7342,1.5804,1.6254,3.204,4.2287,2.7872,1.6442,1.5799,1.5828,1.5887,2.8028,4.2667,4.8524,3.271,3.2264,2.7342,1.5828,1.5814,4.2399,5.7719,6.4341,4.8532,2.7702,1.5804,1.5887,1.5814,3.2051,4.783,5.7647,4.2578,1.5711,1.6254,2.8028,4.2399,3.2051,1.5788,2.7326,1.5795,2.7618,3.204,4.2667,5.7719,4.783,1.5788,1.5802,1.5871,3.2083,4.2287,4.8524,6.4341,5.7647,2.7326,1.5802,1.5818,1.6269,2.7872,3.271,4.8532,4.2578,1.5795,1.5871,1.5818,13
1.5651,1.6317,3.2115,2.7607,1.5695,2.7543,3.1972,1.6182,1.5651,1.5776,2.7305,1.5781,1.617,3.1935,4.2159,2.7762,1.6317,1.5776,1.5803,1.5856,2.7892,4.2481,4.8289,3.2498,3.2115,2.7305,1.5803,1.579,4.2254,5.753,6.4084,4.8296,2.7607,1.5781,1.5856,1.579,3.1946,4.7705,5.7471,4.2408,1.5695,1.617,2.7892,4.2254,3.1946,1.5766,2.729,1.5772,2.7543,3.1935,4.2481,5.753,4.7705,1.5766,1.5779,1.5842,3.1972,4.2159,4.8289,6.4084,5.7471,2.729,1.5779,1.5793,1.6182,2.7762,3.2498,4.8296,4.2408,1.5772,1.5842,1.5793,13.5
1.5639,1.622,3.1996,2.7529,1.568,2.7479,3.188,1.6111,1.5639,1.5756,2.7271,1.5759,1.6101,3.1846,4.2051,2.767,1.622,1.5756,1.578,1.5828,2.7782,4.233,4.81,3.2331,3.1996,2.7271,1.578,1.5768,4.2133,5.7373,6.3874,4.8107,2.7529,1.5759,1.5828,1.5768,3.1857,4.7598,5.7322,4.2268,1.568,1.6101,2.7782,4.2133,3.1857,1.5746,2.7257,1.5752,2.7479,3.1846,4.233,5.7373,4.7598,1.5746,1.5758,1.5816,3.188,4.2051,4.81,6.3874,5.7322,2.7257,1.5758,1.5771,1.6111,2.767,3.2331,4.8107,4.2268,1.5752,1.5816,1.5771,14
1.5627,1.6142,3.1898,2.7464,1.5666,2.7424,3.18,1.6051,1.5627,1.5736,2.7239,1.574,1.6043,3.177,4.1957,2.7592,1.6142,1.5736,1.5759,1.5803,2.7691,4.2203,4.7943,3.2193,3.1898,2.7239,1.5759,1.5748,4.2031,5.7238,6.3697,4.7949,2.7464,1.574,1.5803,1.5748,3.178,4.7504,5.7194,4.215,1.5666,1.6043,2.7691,4.2031,3.178,1.5727,2.7227,1.5733,2.7424,3.177,4.2203,5.7238,4.7504,1.5727,1.5738,1.5792,3.18,4.1957,4.7943,6.3697,5.7194,2.7227,1.5738,1.5751,1.6051,2.7592,3.2193,4.7949,4.215,1.5733,1.5792,1.5751,14.5
1.5616,1.6078,3.1815,2.7408,1.5653,2.7375,3.1731,1.6001,1.5616,1.5719,2.721,1.5722,1.5994,3.1703,4.1876,2.7525,1.6078,1.5719,1.5739,1.578,2.7613,4.2095,4.7809,3.2078,3.1815,2.721,1.5739,1.5729,4.1942,5.7121,6.3545,4.7816,2.7408,1.5722,1.578,1.5729,3.1713,4.7421,5.7082,4.2048,1.5653,1.5994,2.7613,4.1942,3.1713,1.571,2.7198,1.5715,2.7375,3.1703,4.2095,5.7121,4.7421,1.571,1.5721,1.577,3.1731,4.1876,4.7809,6.3545,5.7082,2.7198,1.5721,1.5732,1.6001,2.7525,3.2078,4.7816,4.2048,1.5715,1.577,1.5732,15
1.5606,1.6023,3.1743,2.7359,1.564,2.7331,3.167,1.5957,1.5606,1.5702,2.7182,1.5705,1.5951,3.1644,4.1803,2.7467,1.6023,1.5702,1.5721,1.5759,2.7546,4.2001,4.7694,3.198,3.1743,2.7182,1.5721,1.5712,4.1863,5.7018,6.3412,4.77,2.7359,1.5705,1.5759,1.5712,3.1654,4.7346,5.6982,4.1959,1.564,1.5951,2.7546,4.1863,3.1654,1.5694,2.7171,1.5699,2.7331,3.1644,4.2001,5.7018,4.7346,1.5694,1.5704,1.5749,3.167,4.1803,4.7694,6.3412,5.6982,2.7171,1.5704,1.5714,1.5957,2.7467,3.198,4.77,4.1959,1.5699,1.5749,1.5714,15.5
1.5596,1.5977,3.1679,2.7315,1.5629,2.7292,3.1615,1.5918,1.5596,1.5687,2.7157,1.5689,1.5913,3.1592,4.1738,2.7415,1.5977,1.5687,1.5705,1.5739,2.7487,4.1918,4.7592,3.1895,3.1679,2.7157,1.5705,1.5696,4.1793,5.6926,6.3294,4.7598,2.7315,1.5689,1.5739,1.5696,3.1601,4.7278,5.6893,4.188,1.5629,1.5913,2.7487,4.1793,3.1601,1.5679,2.7146,1.5684,2.7292,3.1592,4.1918,5.6926,4.7278,1.5679,1.5688,1.5731,3.1615,4.1738,4.7592,6.3294,5.6893,2.7146,1.5688,1.5698,1.5918,2.7415,3.1895,4.7598,4.188,1.5684,1.5731,1.5698,16
1.5586,1.5936,3.1623,2.7276,1.5617,2.7256,3.1566,1.5884,1.5586,1.5672,2.7133,1.5675,1.5879,3.1544,4.1679,2.7368,1.5936,1.5672,1.5689,1.5721,2.7435,4.1844,4.7502,3.182,3.1623,2.7133,1.5689,1.5681,4.173,5.6842,6.3189,4.7508,2.7276,1.5675,1.5721,1.5681,3.1553,4.7216,5.6812,4.1809,1.5617,1.5879,2.7435,4.173,3.1553,1.5665,2.7123,1.567,2.7256,3.1544,4.1844,5.6842,4.7216,1.5665,1.5674,1.5713,3.1566,4.1679,4.7502,6.3189,5.6812,2.7123,1.5674,1.5683,1.5884,2.7368,3.182,4.7508,4.1809,1.567,1.5713,1.5683,16.5
1.5577,1.59,3.1573,2.724,1.5607,2.7223,3.1522,1.5854,1.5577,1.5658,2.711,1.5661,1.5849,3.1501,4.1626,2.7326,1.59,1.5658,1.5674,1.5705,2.7388,4.1777,4.7421,3.1753,3.1573,2.711,1.5674,1.5666,4.1673,5.6766,6.3094,4.7426,2.724,1.5661,1.5705,1.5666,3.1509,4.716,5.6738,4.1745,1.5607,1.5849,2.7388,4.1673,3.1509,1.5652,2.7101,1.5656,2.7223,3.1501,4.1777,5.6766,4.716,1.5652,1.566,1.5697,3.1522,4.1626,4.7421,6.3094,5.6738,2.7101,1.566,1.5669,1.5854,2.7326,3.1753,4.7426,4.1745,1.5656,1.5697,1.5669,17
1.5569,1.5868,3.1527,2.7208,1.5597,2.7193,3.1481,1.5826,1.5569,1.5646,2.7088,1.5648,1.5822,3.1462,4.1577,2.7288,1.5868,1.5646,1.5661,1.5689,2.7346,4.1717,4.7348,3.1694,3.1527,2.7088,1.5661,1.5653,4.1621,5.6697,6.3007,4.7353,2.7208,1.5648,1.5689,1.5653,3.1469,4.7108,5.6671,4.1687,1.5597,1.5822,2.7346,4.1621,3.1469,1.564,2.708,1.5643,2.7193,3.1462,4.1717,5.6697,4.7108,1.564,1.5647,1.5682,3.1481,4.1577,4.7348,6.3007,5.6671,2.708,1.5647,1.5655,1.5826,2.7288,3.1694,4.7353,4.1687,1.5643,1.5682,1.5655,17.5
1.556,1.5839,3.1485,2.7178,1.5587,2.7165,3.1443,1.5801,1.556,1.5634,2.7068,1.5636,1.5797,3.1425,4.1531,2.7253,1.5839,1.5634,1.5648,1.5674,2.7307,4.1662,4.7282,3.164,3.1485,2.7068,1.5648,1.5641,4.1573,5.6633,6.2928,4.7287,2.7178,1.5636,1.5674,1.5641,3.1433,4.7059,5.6609,4.1634,1.5587,1.5797,2.7307,4.1573,3.1433,1.5628,2.706,1.5631,2.7165,3.1425,4.1662,5.6633,4.7059,1.5628,1.5635,1.5668,3.1443,4.1531,4.7282,6.2928,5.6609,2.706,1.5635,1.5643,1.5801,2.7253,3.164,4.7287,4.1634,1.5631,1.5668,1.5643,18
1.5552,1.5813,3.1447,2.715,1.5578,2.7139,3.1409,1.5778,1.5552,1.5622,2.7049,1.5624,1.5775,3.1392,4.1489,2.7221,1.5813,1.5622,1.5636,1.5661,2.7272,4.1611,4.7221,3.1591,3.1447,2.7049,1.5636,1.5629,4.1528,5.6574,6.2855,4.7225,2.715,1.5624,1.5661,1.5629,3.1399,4.7015,5.6551,4.1585,1.5578,1.5775,2.7272,4.1528,3.1399,1.5617,2.7041,1.562,2.7139,3.1392,4.1611,5.6574,4.7015,1.5617,1.5623,1.5654,3.1409,4.1489,4.7221,6.2855,5.6551,2.7041,1.5623,1.5631,1.5778,2.7221,3.1591,4.7225,4.1585,1.562,1.5654,1.5631,18.5
1.5545,1.5789,3.1412,2.7125,1.5569,2.7115,3.1376,1.5757,1.5545,1.5611,2.7031,1.5613,1.5754,3.136,4.145,2.7191,1.5789,1.5611,1.5624,1.5648,2.7239,4.1564,4.7165,3.1546,3.1412,2.7031,1.5624,1.5618,4.1487,5.6519,6.2788,4.7169,2.7125,1.5613,1.5648,1.5618,3.1367,4.6973,5.6497,4.1539,1.5569,1.5754,2.7239,4.1487,3.1367,1.5606,2.7024,1.5609,2.7115,3.136,4.1564,5.6519,4.6973,1.5606,1.5613,1.5642,3.1376,4.145,4.7165,6.2788,5.6497,2.7024,1.5613,1.562,1.5757,2.7191,3.1546,4.7169,4.1539,1.5609,1.5642,1.562,19
1.5538,1.5767,3.1379,2.7101,1.5561,2.7092,3.1346,1.5738,1.5538,1.5601,2.7014,1.5603,1.5735,3.1331,4.1414,2.7164,1.5767,1.5601,1.5613,1.5636,2.7209,4.1521,4.7113,3.1505,3.1379,2.7014,1.5613,1.5607,4.1448,5.6467,6.2725,4.7117,2.7101,1.5603,1.5636,1.5607,3.1338,4.6933,5.6447,4.1497,1.5561,1.5735,2.7209,4.1448,3.1338,1.5596,2.7007,1.5599,2.7092,3.1331,4.1521,5.6467,4.6933,1.5596,1.5602,1.563,3.1346,4.1414,4.7113,6.2725,5.6447,2.7007,1.5602,1.5609,1.5738,2.7164,3.1505,4.7117,4.1497,1.5599,1.563,1.5609,19.5
1.5531,1.5747,3.1349,2.7079,1.5553,2.7071,3.1318,1.572,1.5531,1.5591,2.6997,1.5593,1.5717,3.1304,4.138,2.7138,1.5747,1.5591,1.5603,1.5624,2.7181,4.148,4.7065,3.1467,3.1349,2.6997,1.5603,1.5597,4.1412,5.6419,6.2667,4.7069,2.7079,1.5593,1.5624,1.5597,3.131,4.6896,5.64,4.1458,1.5553,1.5717,2.7181,4.1412,3.131,1.5587,2.699,1.559,2.7071,3.1304,4.148,5.6419,4.6896,1.5587,1.5592,1.5619,3.1318,4.138,4.7065,6.2667,5.64,2.699,1.5592,1.5599,1.572,2.7138,3.1467,4.7069,4.1458,1.559,1.5619,1.5599,20
1.5524,1.5728,3.1321,2.7058,1.5546,2.7051,3.1292,1.5703,1.5524,1.5582,2.6981,1.5584,1.5701,3.1278,4.1347,2.7114,1.5728,1.5582,1.5593,1.5613,2.7155,4.1442,4.702,3.1431,3.1321,2.6981,1.5593,1.5588,4.1379,5.6374,6.2613,4.7024,2.7058,1.5584,1.5613,1.5588,3.1284,4.6861,5.6356,4.1422,1.5546,1.5701,2.7155,4.1379,3.1284,1.5578,2.6975,1.558,2.7051,3.1278,4.1442,5.6374,4.6861,1.5578,1.5583,1.5608,3.1292,4.1347,4.702,6.2613,5.6356,2.6975,1.5583,1.5589,1.5703,2.7114,3.1431,4.7024,4.1422,1.558,1.5608,1.5589,20.5


==> data/consensus_lambda_2.csv <==
0.0075156
0.0077258
0.0081559
0.0088185
0.0095816
0.010369
0.011181
0.012019
0.012881
0.013767
0.014665
0.015589
0.01655
0.017532
0.018523
0.019539
0.02057
0.021618
0.022696
0.023789
0.024894
0.026022
0.027163
0.028318
0.029497
0.030684
0.031881
0.033104
0.03434
0.035583
0.036843
0.038108
0.039384
0.040683
0.041993
0.043307
0.044634
0.045967
0.04731
0.048661
0.050021
0.051388
0.05276
0.054141
0.055511
0.056877
0.058231
0.059585
0.060947
0.062306
0.063657
0.06501
0.066357
0.0677
0.069047
0.070389
0.071724
0.073059
0.074388
0.075664
0.076874
0.078021
0.079112
0.08015
0.081136
0.082074
0.082966
0.083814
0.084621
0.085388
0.086117
0.08681
0.08747
0.088096
0.088698
0.089275
0.089825
0.09035
0.09085
0.091325
0.091775
0.092203
0.092607
0.09299
0.093352
0.093695
0.094019
0.094326
0.094616
0.09489
0.095149
0.095394
0.095627
0.09585
0.096061
0.096262
0.096452
0.096621
0.09724
0.098251
0.099345
0.10049
0.10165
0.10283
0.10398
0.10509
0.10611
0.10699
0.10768
0.10817
0.10854
0.10878
0.10887
0.10882
0.10865
0.10834
0.10886
0.10938
0.11052
0.11169
0.11305
0.11461
0.11635
0.11826
0.12035
0.12262
0.12507
0.1277
0.13052
0.13354
0.13676
0.14018
0.14382
0.14768
0.15178
0.15611
0.1607
0.16554
0.17065
0.17604
0.1817
0.18766
0.19391
0.20047
0.20733
0.2144
0.22161
0.22897
0.23645
0.24404
0.25172
0.25704
0.26461
0.26989
0.27298
0.27805
0.28092
0.28588
0.2887
0.29365
0.29647
0.29749
0.30098
0.30195
0.30547
0.30654
0.31022
0.31144
0.31531
0.31673
0.32085
0.32254
0.32673
0.32895
0.33183
0.33516
0.33903
0.34349
0.34859
0.35445
0.36114
0.36855
0.37671
0.38545
0.39478
0.4047
0.4152
0.42629
0.43796
0.45021
0.46303
0.47643
0.4904
0.50493
0.52001
0.53554
0.55146
0.56774
0.58426
0.60096
0.61802
0.63546
0.65325
0.67134
0.68529
0.69776
0.70869
0.71892
0.72873
0.73809
0.74719
0.7562
0.76525
0.77444
0.78367
0.79296
0.80237
0.81193
0.82168
0.83166
0.84142
0.84935
0.8561
0.862
0.86726
0.87201
0.87635
0.88035
0.88405
0.88751
0.89075
0.8938
0.89668
0.8994
0.902
0.90447
0.90682
0.90908
0.91124
0.91332
0.91532
0.91724
0.91909
0.92089
0.92262
0.92429
0.92591
0.92748
0.92901
0.93049
0.93193
0.93333
0.9347
0.93602
0.93732
0.93858
0.93981
0.94101
0.94219
0.94333
0.94445
0.94555
0.94662
0.94767
0.9487
0.94971
0.9507
0.95167
0.95262
0.95355
0.95446
0.95536
0.95624
0.95711
0.95796
0.9588
0.95962
0.96043
0.96122
0.962
0.96277
0.96353
0.96428
0.96501
0.96573
0.96644
0.96715
0.96784
0.96852
0.96919
0.96985
0.97051
0.97115
0.97179
0.97241
0.97303
0.97364
0.97424
0.97484
0.97543
0.97601
0.97658
0.97714
0.9777
0.97825
0.9788
0.97934
0.97987
0.9804
0.98092
0.98143
0.98194
0.98244
0.98294
0.98343
0.98392
0.9844
0.98488
0.98535
0.98581
0.98627
0.98673
0.98718
0.98763
0.98807
0.98851
0.98895
0.98938
0.9898
0.99022
0.99064
0.99105
0.99146
0.99187
0.99227
0.99267
0.99306
0.99345
0.99384
0.99423
0.99461
0.99498
0.99536
0.99573
0.9961
0.99646
0.99682
0.99718
0.99753
0.99789
0.99824
0.99858
0.99893
0.99927
0.9996
0.99994
1.0003
1.0006
1.0009
1.0013
1.0016
1.0019
1.0022
1.0025
1.0028
1.0031
1.0035
1.0038
1.0041
1.0044
1.0047
1.005
1.0053
1.0055
1.0058
1.0061
1.0064
1.0067
1.007
1.0073
1.0075
1.0078
1.0081
1.0084
1.0086
1.0089
1.0092
1.0094
1.0097
1.01
1.0102
1.0105
1.0107
1.011
1.0112
1.0115
1.0117
1.012
1.0122
1.0125


==> data/consensus_lambda_2_all.csv <==
0.0075156,0.0075156,0
0.0077258,0.0059954,0.05
0.0081559,0.0044413,0.1
0.0088185,0.0029297,0.15
0.0095816,0.0015741,0.2
0.010369,0.00053377,0.25
0.011181,1.8282e-05,0.3
0.012019,-4.4827e-16,0.35
0.012881,6.3669e-16,0.4
0.013767,-6.7772e-16,0.45
0.014665,-2.2488e-16,0.5
0.015589,2.2771e-16,0.55
0.01655,4.3339e-17,0.6
0.017532,-2.9895e-16,0.65
0.018523,-5.7405e-17,0.7
0.019539,-8.4405e-16,0.75
0.02057,3.2341e-16,0.8
0.021618,-4.8903e-16,0.85
0.022696,3.105e-16,0.9
0.023789,-1.398e-15,0.95
0.024894,-3.5252e-16,1
0.026022,-3.1058e-16,1.05
0.027163,1.2651e-15,1.1
0.028318,1.559e-16,1.15
0.029497,2.8877e-16,1.2
0.030684,1.0123e-15,1.25
0.031881,4.1585e-16,1.3
0.033104,-3.5926e-16,1.35
0.03434,-4.1754e-16,1.4
0.035583,3.1815e-16,1.45
0.036843,2.9134e-16,1.5
0.038108,9.7261e-16,1.55
0.039384,5.7288e-16,1.6
0.040683,-5.7575e-16,1.65
0.041993,2.8228e-16,1.7
0.043307,1.2654e-15,1.75
0.044634,-2.0865e-15,1.8
0.045967,-7.0913e-16,1.85
0.04731,-2.0435e-16,1.9
0.048661,3.4555e-16,1.95
0.050021,-1.1035e-15,2
0.051388,-1.1411e-15,2.05
0.05276,-3.1178e-17,2.1
0.054141,4.9705e-16,2.15
0.055511,-2.16e-18,2.2
0.056877,-2.0954e-15,2.25
0.058231,-1.2252e-15,2.3
0.059585,1.273e-15,2.35
0.060947,-1.3792e-18,2.4
0.062306,1.284e-15,2.45
0.063657,2.8016e-16,2.5
0.06501,-8.8448e-17,2.55
0.066357,-1.7323e-15,2.6
0.0677,-1.6383e-16,2.65
0.069047,-6.7117e-17,2.7
0.070389,-4.7157e-16,2.75
0.071724,8.7692e-16,2.8
0.073059,-1.3369e-15,2.85
0.074388,8.8629e-16,2.9
0.075664,4.4331e-16,2.95
0.076874,4.4377e-16,3
0.078021,-4.4422e-16,3.05
0.079112,-5.2713e-20,3.1
0.08015,-1.3323e-15,3.15
0.081136,-4.441e-16,3.2
0.082074,-4.4409e-16,3.25
0.082966,-1.5163e-21,3.3
0.083814,-6.3009e-22,3.35
0.084621,-8.8818e-16,3.4
0.085388,1.3323e-15,3.45
0.086117,-1.3323e-15,3.5
0.08681,-4.4409e-16,3.55
0.08747,-2.2204e-16,3.6
0.088096,-4.4409e-16,3.65
0.088698,4.4409e-16,3.7
0.089275,6.6613e-16,3.75
0.089825,8.8818e-16,3.8
0.09035,-9.6036e-28,3.85
0.09085,-2.2204e-16,3.9
0.091325,6.6613e-16,3.95
0.091775,-8.3603e-29,4
0.092203,-4.4409e-16,4.05
0.092607,-2.2204e-16,4.1
0.09299,4.4409e-16,4.15
0.093352,6.6613e-16,4.2
0.093695,-1.3631e-30,4.25
0.094019,-6.6613e-16,4.3
0.094326,8.8818e-16,4.35
0.094616,2.2204e-16,4.4
0.09489,1.7764e-15,4.45
0.095149,4.4409e-16,4.5
0.095394,1.1102e-16,4.55
0.095627,1.1102e-16,4.6
0.09585,1.1102e-16,4.65
0.096061,1.1102e-16,4.7
0.096262,1.1102e-16,4.75
0.096452,1.1102e-16,4.8
0.096621,1.1102e-16,4.85
0.09724,1.1102e-16,4.9
0.098251,1.1102e-16,4.95
0.099345,1.1102e-16,5
0.10049,1.1102e-16,5.05
0.10165,1.1102e-16,5.1
0.10283,1.1102e-16,5.15
0.10398,1.1102e-16,5.2
0.10509,1.1102e-16,5.25
0.10611,1.1102e-16,5.3
0.10699,1.1102e-16,5.35
0.10768,1.1102e-16,5.4
0.10817,1.1102e-16,5.45
0.10854,1.1102e-16,5.5
0.10878,1.1102e-16,5.55
0.10887,1.1102e-16,5.6
0.10882,1.1102e-16,5.65
0.10865,1.1102e-16,5.7
0.10834,1.1102e-16,5.75
0.10886,1.1102e-16,5.8
0.10938,1.1102e-16,5.85
0.11052,1.1102e-16,5.9
0.11169,1.1102e-16,5.95
0.11305,1.1102e-16,6
0.11461,1.1102e-16,6.05
0.11635,1.1102e-16,6.1
0.11826,1.1102e-16,6.15
0.12035,1.1102e-16,6.2
0.12262,1.1102e-16,6.25
0.12507,1.1102e-16,6.3
0.1277,1.1102e-16,6.35
0.13052,1.1102e-16,6.4
0.13354,1.1102e-16,6.45
0.13676,1.1102e-16,6.5
0.14018,1.1102e-16,6.55
0.14382,1.1102e-16,6.6
0.14768,1.1102e-16,6.65
0.15178,1.1102e-16,6.7
0.15611,1.1102e-16,6.75
0.1607,1.1102e-16,6.8
0.16554,1.1102e-16,6.85
0.17065,1.1102e-16,6.9
0.17604,1.1102e-16,6.95
0.1817,1.1102e-16,7
0.18766,1.1102e-16,7.05
0.19391,1.1102e-16,7.1
0.20047,1.1102e-16,7.15
0.20733,1.1102e-16,7.2
0.2144,1.1102e-16,7.25
0.22161,1.1102e-16,7.3
0.22897,1.1102e-16,7.35
0.23645,1.1102e-16,7.4
0.24404,1.1102e-16,7.45
0.25172,1.1102e-16,7.5
0.25704,1.1102e-16,7.55
0.26461,1.1102e-16,7.6
0.26989,1.1102e-16,7.65
0.27298,1.1102e-16,7.7
0.27805,1.1102e-16,7.75
0.28092,1.1102e-16,7.8
0.28588,1.1102e-16,7.85
0.2887,1.1102e-16,7.9
0.29365,1.1102e-16,7.95
0.29647,1.1102e-16,8
0.29749,1.1102e-16,8.05
0.30098,1.1102e-16,8.1
0.30195,1.1102e-16,8.15
0.30547,1.1102e-16,8.2
0.30654,1.1102e-16,8.25
0.31022,1.1102e-16,8.3
0.31144,1.1102e-16,8.35
0.31531,1.1102e-16,8.4
0.31673,1.1102e-16,8.45
0.32085,1.1102e-16,8.5
0.32254,1.1102e-16,8.55
0.32673,1.1102e-16,8.6
0.32895,1.1102e-16,8.65
0.33183,1.1102e-16,8.7
0.33516,1.1102e-16,8.75
0.33903,1.1102e-16,8.8
0.34349,1.1102e-16,8.85
0.34859,1.1102e-16,8.9
0.35445,1.1102e-16,8.95
0.36114,1.1102e-16,9
0.36855,1.1102e-16,9.05
0.37671,1.1102e-16,9.1
0.38545,1.1102e-16,9.15
0.39478,1.1102e-16,9.2
0.4047,1.1102e-16,9.25
0.4152,1.1102e-16,9.3
0.42629,1.1102e-16,9.35
0.43796,1.1102e-16,9.4
0.45021,1.1102e-16,9.45
0.46303,1.1102e-16,9.5
0.47643,1.1102e-16,9.55
0.4904,1.1102e-16,9.6
0.50493,1.1102e-16,9.65
0.52001,1.1102e-16,9.7
0.53554,1.1102e-16,9.75
0.55146,1.1102e-16,9.8
0.56774,1.1102e-16,9.85
0.58426,1.1102e-16,9.9
0.60096,1.1102e-16,9.95
0.61802,1.1102e-16,10
0.63546,1.1102e-16,10.05
0.65325,1.1102e-16,10.1
0.67134,1.1102e-16,10.15
0.68529,1.1102e-16,10.2
0.69776,1.1102e-16,10.25
0.70869,1.1102e-16,10.3
0.71892,1.1102e-16,10.35
0.72873,1.1102e-16,10.4
0.73809,1.1102e-16,10.45
0.74719,1.1102e-16,10.5
0.7562,1.1102e-16,10.55
0.76525,1.1102e-16,10.6
0.77444,1.1102e-16,10.65
0.78367,1.1102e-16,10.7
0.79296,1.1102e-16,10.75
0.80237,1.1102e-16,10.8
0.81193,1.1102e-16,10.85
0.82168,1.1102e-16,10.9
0.83166,1.1102e-16,10.95
0.84142,1.1102e-16,11
0.84935,1.1102e-16,11.05
0.8561,1.1102e-16,11.1
0.862,1.1102e-16,11.15
0.86726,1.1102e-16,11.2
0.87201,1.1102e-16,11.25
0.87635,1.1102e-16,11.3
0.88035,1.1102e-16,11.35
0.88405,1.1102e-16,11.4
0.88751,1.1102e-16,11.45
0.89075,1.1102e-16,11.5
0.8938,1.1102e-16,11.55
0.89668,1.1102e-16,11.6
0.8994,1.1102e-16,11.65
0.902,1.1102e-16,11.7
0.90447,1.1102e-16,11.75
0.90682,1.1102e-16,11.8
0.90908,1.1102e-16,11.85
0.91124,1.1102e-16,11.9
0.91332,1.1102e-16,11.95
0.91532,1.1102e-16,12
0.91724,1.1102e-16,12.05
0.91909,1.1102e-16,12.1
0.92089,1.1102e-16,12.15
0.92262,1.1102e-16,12.2
0.92429,1.1102e-16,12.25
0.92591,1.1102e-16,12.3
0.92748,1.1102e-16,12.35
0.92901,1.1102e-16,12.4
0.93049,1.1102e-16,12.45
0.93193,1.1102e-16,12.5
0.93333,1.1102e-16,12.55
0.9347,1.1102e-16,12.6
0.93602,1.1102e-16,12.65
0.93732,1.1102e-16,12.7
0.93858,1.1102e-16,12.75
0.93981,1.1102e-16,12.8
0.94101,1.1102e-16,12.85
0.94219,1.1102e-16,12.9
0.94333,1.1102e-16,12.95
0.94445,1.1102e-16,13
0.94555,1.1102e-16,13.05
0.94662,1.1102e-16,13.1
0.94767,1.1102e-16,13.15
0.9487,1.1102e-16,13.2
0.94971,1.1102e-16,13.25
0.9507,1.1102e-16,13.3
0.95167,1.1102e-16,13.35
0.95262,1.1102e-16,13.4
0.95355,1.1102e-16,13.45
0.95446,1.1102e-16,13.5
0.95536,1.1102e-16,13.55
0.95624,1.1102e-16,13.6
0.95711,1.1102e-16,13.65
0.95796,1.1102e-16,13.7
0.9588,1.1102e-16,13.75
0.95962,1.1102e-16,13.8
0.96043,1.1102e-16,13.85
0.96122,1.1102e-16,13.9
0.962,1.1102e-16,13.95
0.96277,1.1102e-16,14
0.96353,1.1102e-16,14.05
0.96428,1.1102e-16,14.1
0.96501,1.1102e-16,14.15
0.96573,1.1102e-16,14.2
0.96644,1.1102e-16,14.25
0.96715,1.1102e-16,14.3
0.96784,1.1102e-16,14.35
0.96852,1.1102e-16,14.4
0.96919,1.1102e-16,14.45
0.96985,1.1102e-16,14.5
0.97051,1.1102e-16,14.55
0.97115,1.1102e-16,14.6
0.97179,1.1102e-16,14.65
0.97241,1.1102e-16,14.7
0.97303,1.1102e-16,14.75
0.97364,1.1102e-16,14.8
0.97424,1.1102e-16,14.85
0.97484,1.1102e-16,14.9
0.97543,1.1102e-16,14.95
0.97601,1.1102e-16,15
0.97658,1.1102e-16,15.05
0.97714,1.1102e-16,15.1
0.9777,1.1102e-16,15.15
0.97825,1.1102e-16,15.2
0.9788,1.1102e-16,15.25
0.97934,1.1102e-16,15.3
0.97987,1.1102e-16,15.35
0.9804,1.1102e-16,15.4
0.98092,1.1102e-16,15.45
0.98143,1.1102e-16,15.5
0.98194,1.1102e-16,15.55
0.98244,1.1102e-16,15.6
0.98294,1.1102e-16,15.65
0.98343,1.1102e-16,15.7
0.98392,1.1102e-16,15.75
0.9844,1.1102e-16,15.8
0.98488,1.1102e-16,15.85
0.98535,1.1102e-16,15.9
0.98581,1.1102e-16,15.95
0.98627,1.1102e-16,16
0.98673,1.1102e-16,16.05
0.98718,1.1102e-16,16.1
0.98763,1.1102e-16,16.15
0.98807,1.1102e-16,16.2
0.98851,1.1102e-16,16.25
0.98895,1.1102e-16,16.3
0.98938,1.1102e-16,16.35
0.9898,1.1102e-16,16.4
0.99022,1.1102e-16,16.45
0.99064,1.1102e-16,16.5
0.99105,1.1102e-16,16.55
0.99146,1.1102e-16,16.6
0.99187,1.1102e-16,16.65
0.99227,1.1102e-16,16.7
0.99267,1.1102e-16,16.75
0.99306,1.1102e-16,16.8
0.99345,1.1102e-16,16.85
0.99384,1.1102e-16,16.9
0.99423,1.1102e-16,16.95
0.99461,1.1102e-16,17
0.99498,1.1102e-16,17.05
0.99536,1.1102e-16,17.1
0.99573,1.1102e-16,17.15
0.9961,1.1102e-16,17.2
0.99646,1.1102e-16,17.25
0.99682,1.1102e-16,17.3
0.99718,1.1102e-16,17.35
0.99753,1.1102e-16,17.4
0.99789,1.1102e-16,17.45
0.99824,1.1102e-16,17.5
0.99858,1.1102e-16,17.55
0.99893,1.1102e-16,17.6
0.99927,1.1102e-16,17.65
0.9996,1.1102e-16,17.7
0.99994,1.1102e-16,17.75
1.0003,1.1102e-16,17.8
1.0006,1.1102e-16,17.85
1.0009,1.1102e-16,17.9
1.0013,1.1102e-16,17.95
1.0016,1.1102e-16,18
1.0019,1.1102e-16,18.05
1.0022,1.1102e-16,18.1
1.0025,1.1102e-16,18.15
1.0028,1.1102e-16,18.2
1.0031,1.1102e-16,18.25
1.0035,1.1102e-16,18.3
1.0038,1.1102e-16,18.35
1.0041,1.1102e-16,18.4
1.0044,1.1102e-16,18.45
1.0047,1.1102e-16,18.5
1.005,1.1102e-16,18.55
1.0053,1.1102e-16,18.6
1.0055,1.1102e-16,18.65
1.0058,1.1102e-16,18.7
1.0061,1.1102e-16,18.75
1.0064,1.1102e-16,18.8
1.0067,1.1102e-16,18.85
1.007,1.1102e-16,18.9
1.0073,1.1102e-16,18.95
1.0075,1.1102e-16,19
1.0078,1.1102e-16,19.05
1.0081,1.1102e-16,19.1
1.0084,1.1102e-16,19.15
1.0086,1.1102e-16,19.2
1.0089,1.1102e-16,19.25
1.0092,1.1102e-16,19.3
1.0094,1.1102e-16,19.35
1.0097,1.1102e-16,19.4
1.01,1.1102e-16,19.45
1.0102,1.1102e-16,19.5
1.0105,1.1102e-16,19.55
1.0107,1.1102e-16,19.6
1.011,1.1102e-16,19.65
1.0112,1.1102e-16,19.7
1.0115,1.1102e-16,19.75
1.0117,1.1102e-16,19.8
1.012,1.1102e-16,19.85
1.0122,1.1102e-16,19.9
1.0125,1.1102e-16,19.95


==> data/consensus_position.csv <==
x_pos,y_pos,label
0,0,a
4.0577,0,a
6,1.9361,a
7.9361,0,a
6,-1.9361,a
-4.0577,0,a
-6,-1.9361,a
-7.9361,0,a
-6,1.9361,a


==> data/coverage_all.csv <==
3.2388,8.9882,3.2388,8.9882,0
3.238,8.8863,3.238,8.8971,0.05
3.2363,8.7763,3.2363,8.9636,0.1
3.2334,8.8572,3.2334,8.9406,0.15
3.2292,8.8301,3.2292,8.6424,0.2
3.2235,8.6916,3.2235,8.6916,0.25
3.2155,8.5699,3.2155,8.7176,0.3
3.2029,8.6073,3.2029,8.7813,0.35
3.1853,8.6594,3.1853,8.6594,0.4
3.162,8.6843,3.1621,8.6843,0.45
3.132,8.4404,3.132,8.542,0.5
3.0934,8.555,3.0934,8.3583,0.55
3.0449,8.4825,3.0449,8.4721,0.6
2.9866,8.4046,2.9866,8.3266,0.65
2.9192,8.3218,2.9192,8.1448,0.7
2.8437,8.2342,2.8437,8.2342,0.75
2.7604,7.8915,2.7604,8.0658,0.8
2.6697,8.044,2.6697,8.044,0.85
2.572,7.9418,2.572,7.9419,0.9
2.4676,7.5931,2.4676,7.6658,0.95
2.357,7.7211,2.357,7.7242,1
2.2441,7.4581,2.2406,7.609,1.05
2.1371,7.2675,2.1192,7.4202,1.1
2.0355,7.157,1.9935,7.2064,1.15
1.939,7.1131,1.8645,7.1628,1.2
1.8474,7.1586,1.7332,7.0422,1.25
1.7604,6.8851,1.6009,6.8179,1.3
1.6779,6.9249,1.4688,6.8268,1.35
1.5996,6.589,1.3386,6.633,1.4
1.5252,6.6859,1.2117,6.5561,1.45
1.4546,6.414,1.0976,6.2755,1.5
1.3876,6.2924,0.99609,6.2258,1.55
1.324,6.2515,0.90686,6.0236,1.6
1.2635,6.1896,0.82982,5.976,1.65
1.2061,6.0617,0.76459,5.7782,1.7
1.1516,5.7913,0.71071,5.6622,1.75
1.0998,5.8015,0.66693,5.5431,1.8
1.0506,5.6615,0.62384,5.5537,1.85
1.0038,5.536,0.58039,5.4272,1.9
0.95943,5.3498,0.53678,5.2936,1.95
0.91723,5.2144,0.49324,5.1668,2
0.87714,5.1232,0.44981,4.9091,2.05
0.83912,4.9875,0.40695,4.9043,2.1
0.80308,4.8025,0.36728,4.7806,2.15
0.76893,4.7226,0.3311,4.5835,2.2
0.73657,4.4183,0.29841,4.3918,2.25
0.70595,4.3304,0.26896,4.4403,2.3
0.67702,4.3048,0.24252,4.3304,2.35
0.64979,4.172,0.21882,4.2173,2.4
0.62368,4.0264,0.19763,4.1429,2.45
0.59764,3.7862,0.17871,4.0527,2.5
0.57294,3.6138,0.16184,3.8247,2.55
0.54949,3.6301,0.14679,3.7784,2.6
0.52724,3.5001,0.13335,3.7013,2.65
0.5061,3.2731,0.12132,3.6987,2.7
0.486,3.1136,0.11052,3.5565,2.75
0.46689,3.0343,0.10078,3.5927,2.8
0.44873,3.0183,0.091943,3.5287,2.85
0.43147,2.869,0.083902,3.4379,2.9
0.41506,2.8058,0.076555,3.4079,2.95
0.39946,2.7055,0.069737,3.346,3
0.38463,2.5809,0.063176,3.1851,3.05
0.37054,2.5197,0.056886,3.1208,3.1
0.35715,2.3539,0.050955,3.0551,3.15
0.34441,2.3612,0.045357,3.0847,3.2
0.33229,2.2858,0.040476,3.0201,3.25
0.32073,2.1307,0.036302,2.9306,3.3
0.30788,2.1467,0.032796,2.7771,3.35
0.29225,1.9739,0.029917,2.8334,3.4
0.28041,2.0244,0.027626,2.7738,3.45
0.27135,1.9607,0.025882,2.6253,3.5
0.2626,1.9085,0.024514,2.6553,3.55
0.25401,1.7769,0.023261,2.5957,3.6
0.2456,1.7998,0.022103,2.5353,3.65
0.23754,1.7247,0.02106,2.4742,3.7
0.22985,1.6046,0.020116,2.4123,3.75
0.22263,1.6523,0.019256,2.3284,3.8
0.21576,1.616,0.01847,2.2274,3.85
0.20935,1.5783,0.017749,2.2035,3.9
0.20344,1.5428,0.017084,2.059,3.95
0.19814,1.5095,0.016511,2.0976,4
0.19324,1.4773,0.015937,2.0358,4.05
0.1886,1.4467,0.015401,1.9519,4.1
0.18413,1.4178,0.0149,1.9163,4.15
0.17979,1.3273,0.01443,1.7727,4.2
0.17555,1.3619,0.013991,1.7915,4.25
0.17162,1.3447,0.013579,1.7607,4.3
0.16801,1.2976,0.013191,1.7139,4.35
0.16462,1.2782,0.012826,1.6696,4.4
0.1614,1.2238,0.012481,1.6277,4.45
0.15834,1.2067,0.012155,1.5186,4.5
0.15539,1.2493,0.011846,1.5506,4.55
0.15259,1.2357,0.011554,1.4354,4.6
0.14999,1.1913,0.01129,1.4698,4.65
0.14754,1.2035,0.011056,1.4284,4.7
0.14522,1.1108,0.010844,1.4026,4.75
0.14304,1.1812,0.010648,1.3904,4.8
0.14102,1.1663,0.010461,1.3644,4.85
0.13914,1.0993,0.010281,1.3349,4.9
0.13743,1.1414,0.010106,1.2346,4.95
0.13583,1.1249,0.0099349,1.2918,5
0.1341,1.1137,0.0097671,1.2662,5.05
0.13245,1.1001,0.0096014,1.2497,5.1
0.1309,1.0606,0.0094372,1.1693,5.15
0.12942,1.0475,0.009274,1.2059,5.2
0.12803,1.0071,0.0091114,1.1945,5.25
0.12671,1.022,0.0089491,1.1781,5.3
0.12547,0.98465,0.0087871,1.0868,5.35
0.12431,1.0224,0.0086319,1.0899,5.4
0.12323,0.9549,0.0084812,1.1172,5.45
0.12224,0.99537,0.0083361,1.1059,5.5
0.12135,0.90728,0.0081963,1.0342,5.55
0.12055,0.94037,0.0080616,1.0959,5.6
0.11982,0.94992,0.0079316,1.0854,5.65
0.11878,0.93088,0.0078062,1.0749,5.7
0.11779,0.87383,0.0076851,1.065,5.75
0.11686,0.8586,0.0075681,1.0347,5.8
0.11596,0.84414,0.007455,1.0467,5.85
0.11511,0.82969,0.0073455,0.98398,5.9
0.11429,0.83506,0.0072396,1.0303,5.95
0.11351,0.84417,0.0071371,1.0053,6
0.11276,0.80767,0.0070377,1.0034,6.05
0.11205,0.79473,0.0069414,0.9915,6.1
0.11137,0.80462,0.0068479,0.94888,6.15
0.11072,0.75294,0.0067573,0.94304,6.2
0.1101,0.78086,0.0066693,0.99051,6.25
0.10949,0.74788,0.0065838,0.9639,6.3
0.10891,0.7355,0.0065007,0.97817,6.35
0.10835,0.71205,0.0064199,0.90493,6.4
0.10781,0.68279,0.0063414,0.95235,6.45
0.1073,0.71198,0.0062649,0.96562,6.5
0.10681,0.70426,0.0061905,0.96132,6.55
0.10635,0.71706,0.006118,0.93909,6.6
0.1059,0.69006,0.0060473,0.95332,6.65
0.10548,0.68388,0.0059785,0.92751,6.7
0.10507,0.69724,0.0059113,0.94597,6.75
0.10469,0.69325,0.0058458,0.94255,6.8
0.10433,0.6834,0.0057819,0.93926,6.85
0.10398,0.68586,0.0057195,0.91719,6.9
0.10366,0.64757,0.0056585,0.93301,6.95
0.10338,0.68025,0.005599,0.924,7
0.10314,0.68041,0.0055408,0.92728,7.05
0.10292,0.67634,0.0054839,0.87521,7.1
0.10272,0.67496,0.0054283,0.92198,7.15
0.10254,0.67536,0.0053739,0.91949,7.2
0.10238,0.66787,0.0053207,0.91707,7.25
0.10223,0.67205,0.0052687,0.91331,7.3
0.10206,0.65016,0.0052177,0.86335,7.35
0.10189,0.63588,0.0051678,0.89061,7.4
0.10173,0.66894,0.0051189,0.88883,7.45
0.1016,0.66414,0.0050711,0.90467,7.5
0.10149,0.65289,0.0050242,0.90411,7.55
0.10141,0.63325,0.0049782,0.8544,7.6
0.10134,0.63251,0.0049332,0.89682,7.65
0.10127,0.66486,0.0048891,0.89758,7.7
0.1012,0.64267,0.0048458,0.84768,7.75
0.10113,0.66242,0.0048033,0.84754,7.8
0.10107,0.66002,0.0047617,0.89288,7.85
0.10102,0.66159,0.0047208,0.89119,7.9
0.10097,0.66081,0.0046807,0.86939,7.95
0.10091,0.65779,0.0046413,0.86728,8
0.10087,0.63746,0.0046027,0.88637,8.05
0.10082,0.62713,0.0045648,0.88485,8.1
0.10078,0.63659,0.0045275,0.88181,8.15
0.10074,0.63574,0.0044909,0.8612,8.2
0.1007,0.65492,0.004455,0.88045,8.25
0.10066,0.64139,0.0044197,0.8791,8.3
0.10063,0.6555,0.004385,0.87773,8.35
0.1006,0.65358,0.0043509,0.83096,8.4
0.10057,0.6482,0.0043173,0.82981,8.45
0.10054,0.65502,0.0042844,0.82866,8.5
0.10051,0.62393,0.004252,0.8725,8.55
0.10049,0.65371,0.0042201,0.87128,8.6
0.10046,0.65262,0.0041888,0.87006,8.65
0.10043,0.65411,0.0041579,0.86567,8.7
0.1004,0.65405,0.0041276,0.86769,8.75
0.10038,0.654,0.0040978,0.84499,8.8
0.10036,0.65396,0.0040684,0.86472,8.85
0.10034,0.65008,0.0040395,0.86432,8.9
0.10032,0.65386,0.0040111,0.86011,8.95
0.10031,0.65376,0.003983,0.86218,9
0.10029,0.65158,0.0039555,0.86115,9.05
0.10028,0.63297,0.0039283,0.83788,9.1
0.10026,0.65369,0.0039016,0.85913,9.15
0.10025,0.65201,0.0038752,0.85814,9.2
0.10024,0.65361,0.0038493,0.85712,9.25
0.10022,0.65358,0.0038237,0.85623,9.3
0.10021,0.65354,0.0037985,0.85459,9.35
0.1002,0.6535,0.0037737,0.83223,9.4
0.10019,0.65273,0.0037492,0.84969,9.45
0.10018,0.65339,0.0037251,0.8263,9.5
0.10017,0.65261,0.0037014,0.85172,9.55
0.10017,0.65331,0.0036779,0.82825,9.6
0.10016,0.65329,0.0036548,0.85002,9.65
0.10015,0.63007,0.003632,0.84919,9.7
0.10014,0.65321,0.0036096,0.84838,9.75
0.10013,0.63041,0.0035874,0.84455,9.8
0.10013,0.65313,0.0035655,0.82387,9.85
0.10012,0.65307,0.003544,0.82304,9.9
0.10012,0.65141,0.0035227,0.84526,9.95
0.10011,0.62974,0.0035017,0.84451,10
0.1001,0.65083,0.003481,0.802,10.05
0.1001,0.65295,0.0034606,0.77837,10.1
0.10009,0.62955,0.0034404,0.83936,10.15
0.10009,0.65288,0.0034205,0.79283,10.2
0.10008,0.65284,0.0034008,0.84092,10.25
0.10008,0.63833,0.0033814,0.83294,10.3
0.10008,0.65271,0.0033623,0.83961,10.35
0.10007,0.65274,0.0033433,0.83896,10.4
0.10007,0.65271,0.0033247,0.79725,10.45
0.10007,0.65268,0.0033062,0.83591,10.5
0.10006,0.65098,0.003288,0.82069,10.55
0.10006,0.64514,0.00327,0.83645,10.6
0.10006,0.65255,0.0032522,0.78711,10.65
0.10005,0.65255,0.0032346,0.8114,10.7
0.10005,0.59915,0.0032173,0.83466,10.75
0.10005,0.65249,0.0032001,0.80984,10.8
0.10005,0.62261,0.0031832,0.83275,10.85
0.10004,0.65243,0.0031665,0.83115,10.9
0.10004,0.62702,0.0031499,0.79214,10.95
0.10004,0.65234,0.0031335,0.81497,11
0.10004,0.65234,0.0031174,0.80707,11.05
0.10004,0.62705,0.0031014,0.80629,11.1
0.10003,0.65152,0.0030856,0.82734,11.15
0.10003,0.64843,0.00307,0.82976,11.2
0.10003,0.59847,0.0030545,0.78992,11.25
0.10003,0.62243,0.0030393,0.8259,11.3
0.10003,0.65212,0.0030242,0.82828,11.35
0.10003,0.65041,0.0030093,0.80348,11.4
0.10002,0.65205,0.0029945,0.82733,11.45
0.10002,0.65123,0.0029799,0.82687,11.5
0.10002,0.65198,0.0029654,0.81116,11.55
0.10002,0.65195,0.0029511,0.80124,11.6
0.10002,0.65192,0.002937,0.82551,11.65
0.10002,0.65188,0.002923,0.82508,11.7
0.10002,0.65182,0.0029092,0.82465,11.75
0.10002,0.59812,0.0028955,0.82415,11.8
0.10002,0.65179,0.0028819,0.82381,11.85
0.10002,0.64965,0.0028685,0.78494,11.9
0.10001,0.65003,0.0028553,0.79767,11.95
0.10001,0.65167,0.0028421,0.75921,12
0.10001,0.64955,0.0028291,0.82141,12.05
0.1,0.6517,0.0028163,0.75847,12.1
0.099997,0.65176,0.0028036,0.82144,12.15
0.099996,0.65182,0.002791,0.82107,12.2
0.099997,0.63716,0.0027785,0.79512,12.25
0.099997,0.65197,0.0027661,0.8203,12.3
0.099995,0.64759,0.0027539,0.81997,12.35
0.099996,0.64765,0.0027418,0.79423,12.4
0.099995,0.62894,0.0027298,0.81843,12.45
0.099996,0.65221,0.0027179,0.7555,12.5
0.099996,0.6523,0.0027062,0.79309,12.55
0.099995,0.65069,0.0026945,0.81744,12.6
0.099995,0.65242,0.002683,0.75446,12.65
0.099995,0.65248,0.0026716,0.79198,12.7
0.099995,0.62073,0.0026603,0.81727,12.75
0.099994,0.65097,0.0026491,0.81614,12.8
0.099994,0.64827,0.002638,0.81661,12.85
0.099994,0.65273,0.002627,0.80827,12.9
0.099994,0.65278,0.0026161,0.81413,12.95
0.099995,0.6528,0.0026053,0.81302,13
0.099993,0.62973,0.0025946,0.77785,13.05
0.099994,0.6513,0.002584,0.7514,13.1
0.099994,0.65087,0.0025735,0.81488,13.15
0.099994,0.6299,0.0025631,0.78831,13.2
0.099994,0.62318,0.0025528,0.77655,13.25
0.099993,0.65153,0.0025426,0.81405,13.3
0.099993,0.65323,0.0025324,0.81375,13.35
0.099993,0.63018,0.0025224,0.81352,13.4
0.099994,0.65335,0.0025125,0.81327,13.45
0.099993,0.63035,0.0025026,0.813,13.5
0.099993,0.6518,0.0024928,0.78624,13.55
0.099993,0.6535,0.0024831,0.8125,13.6
0.099993,0.65349,0.0024735,0.81226,13.65
0.099994,0.65197,0.002464,0.78595,13.7
0.099993,0.62356,0.0024546,0.77486,13.75
0.099993,0.65373,0.0024452,0.8096,13.8
0.099993,0.63095,0.002436,0.81049,13.85
0.099993,0.61932,0.0024268,0.74833,13.9
0.099992,0.65317,0.0024176,0.80891,13.95
0.099992,0.62376,0.0024086,0.81066,14
0.099993,0.65399,0.0023996,0.7729,14.05
0.099993,0.65326,0.0023907,0.81022,14.1
0.099993,0.65247,0.0023819,0.80169,14.15
0.099992,0.65417,0.0023732,0.7832,14.2
0.099992,0.63149,0.0023645,0.8096,14.25
0.099992,0.65262,0.0023559,0.80742,14.3
0.099993,0.62361,0.0023474,0.77322,14.35
0.099993,0.63531,0.0023389,0.80812,14.4
0.099992,0.63127,0.0023305,0.80881,14.45
0.099992,0.65228,0.0023222,0.80862,14.5
0.099992,0.65284,0.0023139,0.80843,14.55
0.099993,0.65455,0.0023057,0.80825,14.6
0.099992,0.65453,0.0022976,0.77232,14.65
0.099992,0.65463,0.0022895,0.77215,14.7
0.099992,0.65466,0.0022815,0.78564,14.75
0.099993,0.64734,0.0022736,0.80753,14.8
0.099993,0.65477,0.0022657,0.80471,14.85
0.099992,0.65481,0.0022579,0.80719,14.9
0.099992,0.65322,0.0022501,0.80617,14.95
0.099992,0.65488,0.0022424,0.77094,15
0.099993,0.62445,0.0022348,0.77082,15.05
0.099992,0.65422,0.0022272,0.77069,15.1
0.099992,0.63587,0.0022197,0.77928,15.15
0.099992,0.65506,0.0022122,0.74342,15.2
0.099992,0.64776,0.0022048,0.80607,15.25
0.099993,0.60874,0.0021975,0.80592,15.3
0.099992,0.62464,0.0021902,0.80573,15.35
0.099992,0.65362,0.0021829,0.77806,15.4
0.099992,0.63264,0.0021757,0.80461,15.45
0.099992,0.65534,0.0021686,0.80532,15.5
0.099992,0.65539,0.0021615,0.80518,15.55
0.099992,0.65542,0.0021545,0.80504,15.6
0.099992,0.63285,0.0021475,0.79633,15.65
0.099992,0.65284,0.0021406,0.76931,15.7
0.099993,0.65555,0.0021337,0.78549,15.75
0.099992,0.6556,0.0021269,0.80253,15.8
0.099992,0.65563,0.0021201,0.8035,15.85
0.099992,0.65347,0.0021133,0.80423,15.9
0.099992,0.65573,0.0021066,0.80411,15.95
0.099992,0.63339,0.0021,0.80195,16
0.099992,0.65503,0.0020934,0.80382,16.05
0.099992,0.65364,0.0020869,0.77586,16.1
0.099992,0.62436,0.0020804,0.78454,16.15
0.099993,0.63343,0.0020739,0.80349,16.2
0.099992,0.65597,0.0020675,0.77322,16.25
0.099992,0.656,0.0020611,0.7753,16.3
0.099992,0.65384,0.0020548,0.80314,16.35
0.099992,0.65448,0.0020485,0.76799,16.4
0.099992,0.65614,0.0020423,0.80292,16.45
0.099992,0.61809,0.0020361,0.78345,16.5
0.099992,0.62497,0.0020299,0.8027,16.55
0.099992,0.63383,0.0020238,0.80259,16.6
0.099992,0.63387,0.0020178,0.79994,16.65
0.099992,0.65633,0.0020117,0.77427,16.7
0.099992,0.65475,0.0020057,0.77415,16.75
0.099992,0.65638,0.0019998,0.80218,16.8
0.099993,0.65573,0.0019939,0.79954,16.85
0.099992,0.62519,0.001988,0.80191,16.9
0.099992,0.65355,0.0019822,0.80188,16.95
0.099992,0.65431,0.0019764,0.76706,17
0.099992,0.62568,0.0019706,0.77344,17.05
0.099992,0.65664,0.0019649,0.77391,17.1
0.099992,0.63431,0.0019592,0.73957,17.15
0.099992,0.62573,0.0019536,0.80052,17.2
0.099992,0.6567,0.001948,0.79879,17.25
0.099993,0.65676,0.0019424,0.7987,17.3
0.099992,0.65683,0.0019369,0.77313,17.35
0.099992,0.65524,0.0019314,0.77268,17.4
0.099992,0.65686,0.0019259,0.76645,17.45
0.099992,0.65532,0.0019205,0.73899,17.5
0.099992,0.65535,0.0019151,0.80074,17.55
0.099992,0.65697,0.0019097,0.77262,17.6
0.099992,0.65624,0.0019044,0.80062,17.65
0.099992,0.63478,0.0018991,0.80054,17.7
0.099991,0.64172,0.0018938,0.73796,17.75
0.099992,0.636,0.0018886,0.80038,17.8
0.099992,0.61846,0.0018834,0.80027,17.85
0.099992,0.65713,0.0018782,0.79815,17.9
0.099993,0.6572,0.0018731,0.80014,17.95
0.099992,0.65723,0.001868,0.80007,18
0.099992,0.65725,0.0018629,0.79712,18.05
0.099992,0.65727,0.0018579,0.79992,18.1
0.099992,0.65732,0.0018529,0.7998,18.15
0.099992,0.63514,0.0018479,0.79977,18.2
0.099992,0.65737,0.0018429,0.7997,18.25
0.099992,0.65739,0.001838,0.76548,18.3
0.099992,0.65745,0.0018331,0.79618,18.35
0.099991,0.64353,0.0018282,0.79949,18.4
0.099992,0.65749,0.0018234,0.76574,18.45
0.099992,0.62595,0.0018186,0.79936,18.5
0.099992,0.63533,0.0018138,0.79839,18.55
0.099993,0.656,0.0018091,0.79922,18.6
0.099992,0.65762,0.0018044,0.77077,18.65
0.099992,0.65763,0.0017997,0.79019,18.7
0.099992,0.62487,0.001795,0.77061,18.75
0.099992,0.65771,0.0017903,0.79897,18.8
0.099992,0.65773,0.0017857,0.79801,18.85
0.099992,0.65699,0.0017811,0.79795,18.9
0.099992,0.65776,0.0017766,0.77806,18.95
0.099992,0.63569,0.001772,0.7652,19
0.099991,0.63571,0.0017675,0.79866,19.05
0.099992,0.65069,0.0017631,0.7986,19.1
0.099992,0.65786,0.0017586,0.77027,19.15
0.099992,0.65793,0.0017542,0.79848,19.2
0.099991,0.65795,0.0017498,0.79842,19.25
0.099992,0.65638,0.0017454,0.76981,19.3
0.099992,0.65798,0.001741,0.79831,19.35
0.099992,0.63588,0.0017367,0.79825,19.4
0.099993,0.65805,0.0017324,0.76926,19.45
0.099992,0.63599,0.0017281,0.79724,19.5
0.099992,0.65389,0.0017238,0.79809,19.55
0.099992,0.6581,0.0017196,0.76434,19.6
0.099992,0.63609,0.0017154,0.78025,19.65
0.099992,0.65818,0.0017112,0.79793,19.7
0.099992,0.64432,0.001707,0.76923,19.75
0.099992,0.6582,0.0017028,0.76941,19.8
0.099992,0.65826,0.0016987,0.7691,19.85
0.099991,0.65823,0.0016946,0.76453,19.9
0.099992,0.65829,0.0016905,0.79768,19.95


==> data/coverage_lambda_2.csv <==
3.2388,0
3.238,0.05
3.2363,0.1
3.2334,0.15
3.2292,0.2
3.2235,0.25
3.2155,0.3
3.2029,0.35
3.1853,0.4
3.162,0.45
3.132,0.5
3.0934,0.55
3.0449,0.6
2.9866,0.65
2.9192,0.7
2.8437,0.75
2.7604,0.8
2.6697,0.85
2.572,0.9
2.4676,0.95
2.357,1
2.2441,1.05
2.1371,1.1
2.0355,1.15
1.939,1.2
1.8474,1.25
1.7604,1.3
1.6779,1.35
1.5996,1.4
1.5252,1.45
1.4546,1.5
1.3876,1.55
1.324,1.6
1.2635,1.65
1.2061,1.7
1.1516,1.75
1.0998,1.8
1.0506,1.85
1.0038,1.9
0.95943,1.95
0.91723,2
0.87714,2.05
0.83912,2.1
0.80308,2.15
0.76893,2.2
0.73657,2.25
0.70595,2.3
0.67702,2.35
0.64979,2.4
0.62368,2.45
0.59764,2.5
0.57294,2.55
0.54949,2.6
0.52724,2.65
0.5061,2.7
0.486,2.75
0.46689,2.8
0.44873,2.85
0.43147,2.9
0.41506,2.95
0.39946,3
0.38463,3.05
0.37054,3.1
0.35715,3.15
0.34441,3.2
0.33229,3.25
0.32073,3.3
0.30788,3.35
0.29225,3.4
0.28041,3.45
0.27135,3.5
0.2626,3.55
0.25401,3.6
0.2456,3.65
0.23754,3.7
0.22985,3.75
0.22263,3.8
0.21576,3.85
0.20935,3.9
0.20344,3.95
0.19814,4
0.19324,4.05
0.1886,4.1
0.18413,4.15
0.17979,4.2
0.17555,4.25
0.17162,4.3
0.16801,4.35
0.16462,4.4
0.1614,4.45
0.15834,4.5
0.15539,4.55
0.15259,4.6
0.14999,4.65
0.14754,4.7
0.14522,4.75
0.14304,4.8
0.14102,4.85
0.13914,4.9
0.13743,4.95
0.13583,5
0.1341,5.05
0.13245,5.1
0.1309,5.15
0.12942,5.2
0.12803,5.25
0.12671,5.3
0.12547,5.35
0.12431,5.4
0.12323,5.45
0.12224,5.5
0.12135,5.55
0.12055,5.6
0.11982,5.65
0.11878,5.7
0.11779,5.75
0.11686,5.8
0.11596,5.85
0.11511,5.9
0.11429,5.95
0.11351,6
0.11276,6.05
0.11205,6.1
0.11137,6.15
0.11072,6.2
0.1101,6.25
0.10949,6.3
0.10891,6.35
0.10835,6.4
0.10781,6.45
0.1073,6.5
0.10681,6.55
0.10635,6.6
0.1059,6.65
0.10548,6.7
0.10507,6.75
0.10469,6.8
0.10433,6.85
0.10398,6.9
0.10366,6.95
0.10338,7
0.10314,7.05
0.10292,7.1
0.10272,7.15
0.10254,7.2
0.10238,7.25
0.10223,7.3
0.10206,7.35
0.10189,7.4
0.10173,7.45
0.1016,7.5
0.10149,7.55
0.10141,7.6
0.10134,7.65
0.10127,7.7
0.1012,7.75
0.10113,7.8
0.10107,7.85
0.10102,7.9
0.10097,7.95
0.10091,8
0.10087,8.05
0.10082,8.1
0.10078,8.15
0.10074,8.2
0.1007,8.25
0.10066,8.3
0.10063,8.35
0.1006,8.4
0.10057,8.45
0.10054,8.5
0.10051,8.55
0.10049,8.6
0.10046,8.65
0.10043,8.7
0.1004,8.75
0.10038,8.8
0.10036,8.85
0.10034,8.9
0.10032,8.95
0.10031,9
0.10029,9.05
0.10028,9.1
0.10026,9.15
0.10025,9.2
0.10024,9.25
0.10022,9.3
0.10021,9.35
0.1002,9.4
0.10019,9.45
0.10018,9.5
0.10017,9.55
0.10017,9.6
0.10016,9.65
0.10015,9.7
0.10014,9.75
0.10013,9.8
0.10013,9.85
0.10012,9.9
0.10012,9.95
0.10011,10
0.1001,10.05
0.1001,10.1
0.10009,10.15
0.10009,10.2
0.10008,10.25
0.10008,10.3
0.10008,10.35
0.10007,10.4
0.10007,10.45
0.10007,10.5
0.10006,10.55
0.10006,10.6
0.10006,10.65
0.10005,10.7
0.10005,10.75
0.10005,10.8
0.10005,10.85
0.10004,10.9
0.10004,10.95
0.10004,11
0.10004,11.05
0.10004,11.1
0.10003,11.15
0.10003,11.2
0.10003,11.25
0.10003,11.3
0.10003,11.35
0.10003,11.4
0.10002,11.45
0.10002,11.5
0.10002,11.55
0.10002,11.6
0.10002,11.65
0.10002,11.7
0.10002,11.75
0.10002,11.8
0.10002,11.85
0.10002,11.9
0.10001,11.95
0.10001,12
0.10001,12.05
0.1,12.1
0.099997,12.15
0.099996,12.2
0.099997,12.25
0.099997,12.3
0.099995,12.35
0.099996,12.4
0.099995,12.45
0.099996,12.5
0.099996,12.55
0.099995,12.6
0.099995,12.65
0.099995,12.7
0.099995,12.75
0.099994,12.8
0.099994,12.85
0.099994,12.9
0.099994,12.95
0.099995,13
0.099993,13.05
0.099994,13.1
0.099994,13.15
0.099994,13.2
0.099994,13.25
0.099993,13.3
0.099993,13.35
0.099993,13.4
0.099994,13.45
0.099993,13.5
0.099993,13.55
0.099993,13.6
0.099993,13.65
0.099994,13.7
0.099993,13.75
0.099993,13.8
0.099993,13.85
0.099993,13.9
0.099992,13.95
0.099992,14
0.099993,14.05
0.099993,14.1
0.099993,14.15
0.099992,14.2
0.099992,14.25
0.099992,14.3
0.099993,14.35
0.099993,14.4
0.099992,14.45
0.099992,14.5
0.099992,14.55
0.099993,14.6
0.099992,14.65
0.099992,14.7
0.099992,14.75
0.099993,14.8
0.099993,14.85
0.099992,14.9
0.099992,14.95
0.099992,15
0.099993,15.05
0.099992,15.1
0.099992,15.15
0.099992,15.2
0.099992,15.25
0.099993,15.3
0.099992,15.35
0.099992,15.4
0.099992,15.45
0.099992,15.5
0.099992,15.55
0.099992,15.6
0.099992,15.65
0.099992,15.7
0.099993,15.75
0.099992,15.8
0.099992,15.85
0.099992,15.9
0.099992,15.95
0.099992,16
0.099992,16.05
0.099992,16.1
0.099992,16.15
0.099993,16.2
0.099992,16.25
0.099992,16.3
0.099992,16.35
0.099992,16.4
0.099992,16.45
0.099992,16.5
0.099992,16.55
0.099992,16.6
0.099992,16.65
0.099992,16.7
0.099992,16.75
0.099992,16.8
0.099993,16.85
0.099992,16.9
0.099992,16.95
0.099992,17
0.099992,17.05
0.099992,17.1
0.099992,17.15
0.099992,17.2
0.099992,17.25
0.099993,17.3
0.099992,17.35
0.099992,17.4
0.099992,17.45
0.099992,17.5
0.099992,17.55
0.099992,17.6
0.099992,17.65
0.099992,17.7
0.099991,17.75
0.099992,17.8
0.099992,17.85
0.099992,17.9
0.099993,17.95
0.099992,18
0.099992,18.05
0.099992,18.1
0.099992,18.15
0.099992,18.2
0.099992,18.25
0.099992,18.3
0.099992,18.35
0.099991,18.4
0.099992,18.45
0.099992,18.5
0.099992,18.55
0.099993,18.6
0.099992,18.65
0.099992,18.7
0.099992,18.75
0.099992,18.8
0.099992,18.85
0.099992,18.9
0.099992,18.95
0.099992,19
0.099991,19.05
0.099992,19.1
0.099992,19.15
0.099992,19.2
0.099991,19.25
0.099992,19.3
0.099992,19.35
0.099992,19.4
0.099993,19.45
0.099992,19.5
0.099992,19.55
0.099992,19.6
0.099992,19.65
0.099992,19.7
0.099992,19.75
0.099992,19.8
0.099992,19.85
0.099991,19.9
0.099992,19.95


==> data/disgregative_40_lambda_2.csv <==
4.3866,0
4.3828,0.05
4.3782,0.1
4.3694,0.15
4.3513,0.2
4.3251,0.25
4.2934,0.3
4.2562,0.35
4.2125,0.4
4.1615,0.45
4.0963,0.5
4.0222,0.55
3.9412,0.6
3.8494,0.65
3.754,0.7
3.6504,0.75
3.538,0.8
3.4161,0.85
3.2871,0.9
3.1575,0.95
3.0314,1
2.9097,1.05
2.7918,1.1
2.6779,1.15
2.5688,1.2
2.4644,1.25
2.3644,1.3
2.2686,1.35
2.1771,1.4
2.0895,1.45
2.0056,1.5
1.9253,1.55
1.8483,1.6
1.7744,1.65
1.7033,1.7
1.6351,1.75
1.5689,1.8
1.5053,1.85
1.4438,1.9
1.3845,1.95
1.3276,2
1.2729,2.05
1.2206,2.1
1.1707,2.15
1.1231,2.2
1.0779,2.25
1.0352,2.3
0.99481,2.35
0.95682,2.4
0.92092,2.45
0.88705,2.5
0.85517,2.55
0.82533,2.6
0.79755,2.65
0.77179,2.7
0.74782,2.75
0.72539,2.8
0.70434,2.85
0.68476,2.9
0.66644,2.95
0.64921,3
0.63272,3.05
0.61687,3.1
0.60159,3.15
0.58685,3.2
0.57261,3.25
0.55872,3.3
0.54507,3.35
0.53165,3.4
0.5184,3.45
0.50507,3.5
0.49171,3.55
0.47836,3.6
0.46505,3.65
0.45187,3.7
0.43885,3.75
0.42604,3.8
0.41351,3.85
0.40168,3.9
0.39012,3.95
0.3797,4
0.37012,4.05
0.36141,4.1
0.35321,4.15
0.34585,4.2
0.33917,4.25
0.33265,4.3
0.32679,4.35
0.32097,4.4
0.31571,4.45
0.31089,4.5
0.30624,4.55
0.30166,4.6
0.29721,4.65
0.2929,4.7
0.28831,4.75
0.28423,4.8
0.27998,4.85
0.27616,4.9
0.27241,4.95
0.26847,5
0.26498,5.05
0.26141,5.1
0.25799,5.15
0.2548,5.2
0.25141,5.25
0.24833,5.3
0.24528,5.35
0.2423,5.4
0.23932,5.45
0.23646,5.5
0.23354,5.55
0.23093,5.6
0.22852,5.65
0.22605,5.7
0.2234,5.75
0.22105,5.8
0.21831,5.85
0.21567,5.9
0.21334,5.95
0.21073,6
0.20844,6.05
0.20588,6.1
0.20361,6.15
0.20117,6.2
0.19902,6.25
0.19659,6.3
0.19404,6.35
0.19169,6.4
0.18919,6.45
0.18688,6.5
0.18443,6.55
0.18215,6.6
0.17976,6.65
0.17752,6.7
0.17553,6.75
0.17332,6.8
0.17141,6.85
0.16924,6.9
0.16737,6.95
0.16525,7
0.16344,7.05
0.16135,7.1
0.1596,7.15
0.15758,7.2
0.15588,7.25
0.15393,7.3
0.15234,7.35
0.15042,7.4
0.14888,7.45
0.14698,7.5
0.14548,7.55
0.14359,7.6
0.14211,7.65
0.14026,7.7
0.13882,7.75
0.13695,7.8
0.13555,7.85
0.13376,7.9
0.1324,7.95
0.13076,8
0.12942,8.05
0.12794,8.1
0.12654,8.15
0.12521,8.2
0.12395,8.25
0.12301,8.3
0.12186,8.35
0.12102,8.4
0.11998,8.45
0.11931,8.5
0.11835,8.55
0.11769,8.6
0.11728,8.65
0.1171,8.7
0.11706,8.75
0.11717,8.8
0.1174,8.85
0.11772,8.9
0.11806,8.95
0.11804,9
0.11769,9.05
0.11702,9.1
0.11672,9.15
0.11604,9.2
0.11524,9.25
0.11448,9.3
0.11399,9.35
0.11329,9.4
0.11284,9.45
0.11219,9.5
0.11168,9.55
0.11108,9.6
0.11065,9.65
0.11007,9.7
0.10965,9.75
0.10916,9.8
0.10905,9.85
0.10913,9.9
0.10877,9.95
0.10833,10
0.108,10.05
0.1076,10.1
0.10729,10.15
0.10692,10.2
0.10677,10.25
0.10674,10.3
0.10687,10.35
0.10711,10.4
0.10749,10.45
0.10793,10.5
0.10844,10.55
0.10862,10.6
0.10904,10.65
0.10905,10.7
0.10873,10.75
0.10829,10.8
0.10824,10.85
0.10782,10.9
0.10766,10.95
0.10728,11
0.10717,11.05
0.10681,11.1
0.10674,11.15
0.10638,11.2
0.10632,11.25
0.10599,11.3
0.10581,11.35
0.10552,11.4
0.10506,11.45
0.10479,11.5
0.10446,11.55
0.10396,11.6
0.10369,11.65
0.10351,11.7
0.10355,11.75
0.10336,11.8
0.10336,11.85
0.10277,11.9
0.10258,11.95
0.10296,12
0.10285,12.05
0.10269,12.1
0.10227,12.15
0.1018,12.2
0.10151,12.25
0.10142,12.3
0.10133,12.35
0.10128,12.4
0.10141,12.45
0.1016,12.5
0.10188,12.55
0.10236,12.6
0.10268,12.65
0.10311,12.7
0.10366,12.75
0.10426,12.8
0.10459,12.85
0.10469,12.9
0.10453,12.95
0.10429,13
0.10406,13.05
0.10394,13.1
0.10372,13.15
0.10344,13.2
0.10296,13.25
0.10281,13.3
0.10247,13.35
0.1022,13.4
0.10208,13.45
0.10186,13.5
0.10176,13.55
0.10153,13.6
0.10114,13.65
0.10109,13.7
0.101,13.75
0.10037,13.8
0.099948,13.85
0.099781,13.9
0.099785,13.95
0.099796,14
0.099859,14.05
0.099864,14.1
0.099574,14.15
0.098936,14.2
0.098896,14.25
0.098927,14.3
0.098956,14.35
0.098963,14.4
0.098269,14.45
0.097802,14.5
0.097602,14.55
0.097678,14.6
0.097791,14.65
0.097902,14.7
0.09806,14.75
0.098352,14.8
0.098723,14.85
0.098619,14.9
0.098654,14.95
0.098702,15
0.098458,15.05
0.098239,15.1
0.098286,15.15
0.09836,15.2
0.098574,15.25
0.098894,15.3
0.098846,15.35
0.098847,15.4
0.098603,15.45
0.09853,15.5
0.098589,15.55
0.098642,15.6
0.098791,15.65
0.098771,15.7
0.098756,15.75
0.098805,15.8
0.098642,15.85
0.098575,15.9
0.098685,15.95
0.098744,16
0.09879,16.05
0.098843,16.1
0.098878,16.15
0.099132,16.2
0.099253,16.25
0.09928,16.3
0.099303,16.35
0.099323,16.4
0.099034,16.45
0.098807,16.5
0.098813,16.55
0.098848,16.6
0.098784,16.65
0.098669,16.7
0.098721,16.75
0.098932,16.8
0.098979,16.85
0.099026,16.9
0.099068,16.95
0.099103,17
0.099101,17.05
0.099141,17.1
0.099174,17.15
0.099176,17.2
0.098969,17.25
0.098854,17.3
0.09891,17.35
0.098956,17.4
0.098989,17.45
0.098963,17.5
0.098822,17.55
0.09885,17.6
0.098904,17.65
0.098941,17.7
0.099058,17.75
0.098948,17.8
0.098888,17.85
0.098942,17.9
0.099153,17.95
0.099081,18
0.09902,18.05
0.099067,18.1
0.099098,18.15
0.099147,18.2
0.099171,18.25
0.099123,18.3
0.099095,18.35
0.098949,18.4
0.098974,18.45
0.098686,18.5
0.098654,18.55
0.098713,18.6
0.098754,18.65
0.098696,18.7
0.098554,18.75
0.098617,18.8
0.098679,18.85
0.098216,18.9
0.09803,18.95
0.098116,19
0.098196,19.05
0.098248,19.1
0.09824,19.15
0.098093,19.2
0.098162,19.25
0.098534,19.3
0.098595,19.35
0.098653,19.4
0.098465,19.45
0.098355,19.5
0.098429,19.55
0.098501,19.6
0.09876,19.65
0.098853,19.7
0.098903,19.75
0.098942,19.8
0.098906,19.85
0.098871,19.9
0.098922,19.95


==> data/disgregative_4_lambda_2.csv <==
0.0035201,0
0.0047065,0.05
0.0046988,0.1
0.004706,0.15
0.0047043,0.2
0.0077014,0.25
0.011044,0.3
0.01586,0.35
0.019468,0.4
0.02358,0.45
0.027355,0.5
0.030953,0.55
0.034403,0.6
0.037713,0.65
0.040854,0.7
0.04383,0.75
0.04665,0.8
0.049322,0.85
0.051856,0.9
0.054258,0.95
0.056537,1
0.0587,1.05
0.060752,1.1
0.062699,1.15
0.064547,1.2
0.066302,1.25
0.067968,1.3
0.06955,1.35
0.071052,1.4
0.072479,1.45
0.073833,1.5
0.07512,1.55
0.076342,1.6
0.077503,1.65
0.078606,1.7
0.079654,1.75
0.08065,1.8
0.081595,1.85
0.082494,1.9
0.083348,1.95
0.084159,2
0.08493,2.05
0.085663,2.1
0.086359,2.15
0.087021,2.2
0.08765,2.25
0.088248,2.3
0.088816,2.35
0.089356,2.4
0.089869,2.45
0.090357,2.5
0.090821,2.55
0.091261,2.6
0.09168,2.65
0.092078,2.7
0.092457,2.75
0.092817,2.8
0.093159,2.85
0.093483,2.9
0.093792,2.95
0.094086,3
0.094365,3.05
0.09463,3.1
0.094881,3.15
0.095121,3.2
0.095348,3.25
0.095563,3.3
0.095768,3.35
0.095963,3.4
0.096147,3.45
0.096322,3.5
0.096488,3.55
0.096645,3.6
0.096795,3.65
0.096936,3.7
0.09707,3.75
0.097197,3.8
0.097317,3.85
0.097431,3.9
0.097538,3.95
0.097641,4
0.097737,4.05
0.097829,4.1
0.097917,4.15
0.098,4.2
0.098079,4.25
0.098155,4.3
0.098227,4.35
0.098296,4.4
0.098363,4.45
0.098426,4.5
0.098487,4.55
0.098546,4.6
0.098602,4.65
0.098656,4.7
0.098707,4.75
0.098757,4.8
0.098804,4.85
0.098849,4.9
0.098892,4.95
0.098934,5
0.098973,5.05
0.099011,5.1
0.099048,5.15
0.099082,5.2
0.099115,5.25
0.099147,5.3
0.099178,5.35
0.099207,5.4
0.099235,5.45
0.099261,5.5
0.099287,5.55
0.099312,5.6
0.099335,5.65
0.099358,5.7
0.099379,5.75
0.0994,5.8
0.09942,5.85
0.099439,5.9
0.099458,5.95
0.099475,6
0.099492,6.05
0.099509,6.1
0.099525,6.15
0.09954,6.2
0.099554,6.25
0.099568,6.3
0.099582,6.35
0.099595,6.4
0.099607,6.45
0.099619,6.5
0.099631,6.55
0.099642,6.6
0.099653,6.65
0.099664,6.7
0.099674,6.75
0.099683,6.8
0.099693,6.85
0.099702,6.9
0.099711,6.95
0.099719,7
0.099727,7.05
0.099735,7.1
0.099743,7.15
0.09975,7.2
0.099758,7.25
0.099765,7.3
0.099771,7.35
0.099778,7.4
0.099784,7.45
0.09979,7.5
0.099796,7.55
0.099802,7.6
0.099807,7.65
0.099813,7.7
0.099818,7.75
0.099823,7.8
0.099828,7.85
0.099833,7.9
0.099837,7.95
0.099842,8
0.099846,8.05
0.09985,8.1
0.099855,8.15
0.099859,8.2
0.099862,8.25
0.099866,8.3
0.09987,8.35
0.099873,8.4
0.099877,8.45
0.09988,8.5
0.099883,8.55
0.099887,8.6
0.09989,8.65
0.099893,8.7
0.099896,8.75
0.099898,8.8
0.099901,8.85
0.099904,8.9
0.099906,8.95
0.099909,9
0.099911,9.05
0.099914,9.1
0.099916,9.15
0.099918,9.2
0.09992,9.25
0.099923,9.3
0.099925,9.35
0.099927,9.4
0.099929,9.45
0.099931,9.5
0.099932,9.55
0.099934,9.6
0.099936,9.65
0.099938,9.7
0.099939,9.75
0.099941,9.8
0.099942,9.85
0.099944,9.9
0.099946,9.95
0.099947,10
0.099948,10.05
0.09995,10.1
0.099951,10.15
0.099952,10.2
0.099954,10.25
0.099955,10.3
0.099956,10.35
0.099957,10.4
0.099958,10.45
0.09996,10.5
0.099961,10.55
0.099962,10.6
0.099963,10.65
0.099964,10.7
0.099965,10.75
0.099966,10.8
0.099966,10.85
0.099967,10.9
0.099968,10.95
0.099969,11
0.09997,11.05
0.099971,11.1
0.099972,11.15
0.099972,11.2
0.099973,11.25
0.099974,11.3
0.099974,11.35
0.099975,11.4
0.099976,11.45
0.099976,11.5
0.099977,11.55
0.099978,11.6
0.099978,11.65
0.099979,11.7
0.099979,11.75
0.09998,11.8
0.099981,11.85
0.099981,11.9
0.099982,11.95
0.099982,12
0.099983,12.05
0.099983,12.1
0.099983,12.15
0.099984,12.2
0.099984,12.25
0.099985,12.3
0.099985,12.35
0.099986,12.4
0.099986,12.45
0.099986,12.5
0.099987,12.55
0.099987,12.6
0.099987,12.65
0.099988,12.7
0.099988,12.75
0.099988,12.8
0.099989,12.85
0.099989,12.9
0.099989,12.95
0.09999,13
0.09999,13.05
0.09999,13.1
0.09999,13.15
0.099991,13.2
0.099991,13.25
0.099991,13.3
0.099991,13.35
0.099992,13.4
0.099992,13.45
0.099992,13.5
0.099992,13.55
0.099992,13.6
0.099993,13.65
0.099993,13.7
0.099993,13.75
0.099993,13.8
0.099993,13.85
0.099994,13.9
0.099994,13.95
0.099994,14
0.099994,14.05
0.099994,14.1
0.099994,14.15
0.099995,14.2
0.099995,14.25
0.099995,14.3
0.099995,14.35
0.099995,14.4
0.099995,14.45
0.099995,14.5
0.099996,14.55
0.099996,14.6
0.099996,14.65
0.099996,14.7
0.099996,14.75
0.099996,14.8
0.099996,14.85
0.099996,14.9
0.099996,14.95
0.099997,15
0.099997,15.05
0.099997,15.1
0.099997,15.15
0.099997,15.2
0.099997,15.25
0.099997,15.3
0.099997,15.35
0.099997,15.4
0.099997,15.45
0.099997,15.5
0.099997,15.55
0.099997,15.6
0.099998,15.65
0.099998,15.7
0.099998,15.75
0.099998,15.8
0.099998,15.85
0.099998,15.9
0.099998,15.95
0.099998,16
0.099998,16.05
0.099998,16.1
0.099998,16.15
0.099998,16.2
0.099998,16.25
0.099998,16.3
0.099998,16.35
0.099998,16.4
0.099998,16.45
0.099998,16.5
0.099999,16.55
0.099999,16.6
0.099999,16.65
0.099999,16.7
0.099999,16.75
0.099999,16.8
0.099999,16.85
0.099999,16.9
0.099999,16.95
0.099999,17
0.099999,17.05
0.099999,17.1
0.099999,17.15
0.099999,17.2
0.099999,17.25
0.099999,17.3
0.099999,17.35
0.099999,17.4
0.099999,17.45
0.099999,17.5
0.099999,17.55
0.099999,17.6
0.099999,17.65
0.099999,17.7
0.099999,17.75
0.099999,17.8
0.099999,17.85
0.099999,17.9
0.099999,17.95
0.099999,18
0.099999,18.05
0.099999,18.1
0.099999,18.15
0.099999,18.2
0.099999,18.25
0.099999,18.3
0.099999,18.35
0.099999,18.4
0.099999,18.45
0.1,18.5
0.1,18.55
0.1,18.6
0.1,18.65
0.1,18.7
0.1,18.75
0.1,18.8
0.1,18.85
0.1,18.9
0.1,18.95
0.1,19
0.1,19.05
0.1,19.1
0.1,19.15
0.1,19.2
0.1,19.25
0.1,19.3
0.1,19.35
0.1,19.4
0.1,19.45
0.1,19.5
0.1,19.55
0.1,19.6
0.1,19.65
0.1,19.7
0.1,19.75
0.1,19.8
0.1,19.85
0.1,19.9
0.1,19.95

